Combating District Heating Bottlenecks Using Load Control

The 4th generation of district heating systems face a potential problem where lowered water temperatures lead to higher flow rates, which requires higher hydraulic capacity in terms of pipe and pump sizes. This increases the effect of the already existing issue of hydraulic bottlenecks, causing peripheral units (customers) to experience reduced flow rates. A coordinating control strategy is presented in this work aimed at reducing the effect of such bottlenecks on the comfort of customers. This is done by distributing the flow deficit over many units rather than a few. Previous works mainly focus on MPC-structured controllers that depend on complex system models and online optimization techniques. This work proposes a method that requires little information about models for individual units and minimal IT communication between control systems. The proposed method is compared with a traditional control strategy and an optimal baseline in a simulation study. This shows that the proposed method can decrease the worst case indoor temperature deviations.

==> Data/Tin_c.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,time
19.8838750220096,19.9420412904493,20.0048123252984,19.8693081889274,19.8929825976093,19.9906020919351,20.0124886611214,19.9376167081584,19.9469550572142,19.9116003683266,20.0200187035022,19.8900486987453,19.9383169849466,19.9831374318097,19.9818029950559,20.0419878478661,19.9622358607682,19.853485066345,19.8790812685508,19.9143929083057,19.9826616687408,19.962242166899,19.9701769480559,19.8418162299423,19.9938565284324,0
19.84906987485,19.9082143421674,19.9769178043157,19.8376528232869,19.8661661208793,19.960339755873,19.9952721622481,19.9128139046979,19.9249684275933,19.8896208691321,19.9890845844791,19.8603688547342,19.9149839028911,19.9516505000191,19.9619285732398,20.0119924692366,19.9304529361451,19.81904220954,19.8481497286654,19.8919300694173,19.952459448852,19.9357056892505,19.9428363233028,19.8005813553553,19.9647132240068,2.02020202020202
19.8772680419135,19.9296223874253,19.9900020635423,19.8649410365678,19.8888157992079,19.976332963067,20.0022349544333,19.9297997551258,19.9393576796383,19.9066404316039,20.0031926651273,19.8836827430564,19.9307907419173,19.9687026561712,19.9726485629855,20.0234623052915,19.9499768599374,19.8497366793083,19.8737493314354,19.9090545213507,19.9691648365209,19.9512693591751,19.9583618745806,19.8388781590423,19.979568373064,4.04040404040404
19.8875585409019,19.9380415000697,19.9909590302347,19.8745495030504,19.894305306765,19.9787383672444,20.0022264242189,19.9332367752242,19.9422353277468,19.9105301482147,20.0055726160006,19.8921993366538,19.9349547658208,19.9743829545991,19.9742278287346,20.0236197722144,19.9536935426406,19.8614300597199,19.8828309437362,19.9131726988856,19.973385667525,19.9533987321563,19.9637746179377,19.8538979602669,19.9846589506237,6.06060606060606
19.8984423086896,19.9445221248673,19.9959991069459,19.8857154328945,19.9060260260888,19.9846622092047,20.0049681862161,19.9410029013606,19.9484524912068,19.9186216468719,20.0094282408688,19.9009715704426,19.9410850796518,19.9789963886124,19.9784174936877,20.0268051425648,19.9617369318731,19.8737926700941,19.8929798120154,19.9209195181681,19.9786730090271,19.9608736990183,19.968180821233,19.8694291989977,19.9883027555912,8.08080808080808
19.9088266687116,19.9525879970741,19.9982311826604,19.8956860853818,19.9129223242311,19.9881867421614,20.0058578182097,19.9456370042395,19.9523477822234,19.9236717956148,20.0125158633247,19.909653537676,19.9459524469136,19.9846537792124,19.9808761815695,20.0280975040107,19.9666569237088,19.8855173114379,19.9023610051438,19.9260845877804,19.9834200192841,19.9644278099847,19.9735785635598,19.8840675471237,19.9932883355674,10.1010101010101
19.9043922475354,19.9470469528573,19.9929100840927,19.8920483500153,19.910538709697,19.9825107222203,20.002562487454,19.9421701926178,19.9489994568127,19.9210373774574,20.0059279963015,19.9057754157582,19.9423019377315,19.9787006672839,19.9773113178416,20.0213720941941,19.9613930735752,19.8818036635285,19.8985785802439,19.9231797165409,19.9777177139671,19.960625743785,19.9686473695106,19.8797489142773,19.9876118465523,12.1212121212121
19.9137636725421,19.9529448813223,19.9966850658968,19.9015911068196,19.9195913705888,19.9871743647374,20.0045284845752,19.9482928617751,19.9539927678394,19.927512649142,20.0091334844371,19.9134885103958,19.9474871340792,19.9828877528786,19.9806388549247,20.0237469860172,19.967717840646,19.8924434671362,19.9073397723921,19.9294820575925,19.982236464402,19.966209821688,19.9726798124482,19.8928383224421,19.9909945222245,14.1414141414141
19.9185815723293,19.9557416964156,19.9970032578882,19.9065772401915,19.9238317395153,19.9880467821829,20.0044656739757,19.9506408167813,19.9558062478862,19.9303745885817,20.0091575814705,19.9174965693259,19.9495729413869,19.9842559328215,19.9814099204997,20.0229160376095,19.9696407563718,19.8982754341435,19.911882695159,19.9322381056964,19.9834521490859,19.9679638566666,19.9742275542658,19.9000023123904,19.9919935548065,16.1616161616162
19.9222191742847,19.9573343032578,19.9970471489892,19.9105424081583,19.9276229491736,19.9884832478699,20.0042837534844,19.9526199946514,19.9572813082076,19.9328799197968,20.0086122092747,19.9205139547975,19.9511444388602,19.9846802355534,19.9819149734918,20.0217648921825,19.9710620585815,19.9028506880536,19.9154239974914,19.934587885402,19.9839736909589,19.9694546967642,19.9749258457291,19.9055418694452,19.9920977374961,18.1818181818182
19.9229308757565,19.9564950001271,19.9953945158192,19.9117274166623,19.9290784694872,19.9869453318224,20.0031275462786,19.952710152646,19.957122418514,19.933571147153,20.0061931852803,19.9210878784299,19.9509468377952,19.9830211967299,19.9810962603947,20.0189565273035,19.9702249122896,19.9043417778927,19.9163248378702,19.9351009947594,19.9824683948654,19.9691339058312,19.9737636279059,19.907280615921,19.9903295463894,20.2020202020202
19.9245898227357,19.95632119603,19.9946872126312,19.913865643909,19.931647156664,19.9864000328289,20.0025346465417,19.9537285561599,19.9577519352954,19.9351310293998,20.0046220166167,19.9224428588123,19.9514831508492,19.9820257444722,19.9809373537231,20.0170700025495,19.9704931455762,19.9067921170817,19.9181142054969,19.9364599088329,19.9817775304476,19.9698036782685,19.9731672096982,19.910156376164,19.9891222148988,22.2222222222222
19.9293424032629,19.9589174997077,19.9959520130043,19.9188951493686,19.9365609945422,19.9881110691072,20.0030835405088,19.9567704951773,19.9601630544937,19.9386013148064,20.0052935764407,19.9264260362673,19.9539600469761,19.9834727930788,19.9822733804409,20.017219958017,19.9732456362623,19.9124295834879,19.9226886234471,19.9397674698555,19.9834183113946,19.9724543261395,19.9747266532587,19.9168784574565,19.9901381219707,24.2424242424242
19.9493167511094,19.9759035117927,20.004813250212,19.9378286302634,19.9501165319733,19.999207452411,20.007835529341,19.9678014958146,19.9698809914926,19.9496328015612,20.0161717213783,19.9434816096399,19.9652708302047,19.9972748162321,19.9897895107573,20.02572585798,19.9861850560179,19.93384306778,19.9408136136275,19.9511604564287,19.9960282928261,19.9820930531009,19.9873078585883,19.942680755215,20.0025807920887,26.2626262626263
19.9445194923926,19.9706546074105,20.0004603373119,19.93383307886,19.9476473342205,19.9943408631529,20.0052620199796,19.964762824379,19.9670331250403,19.9473343127851,20.0105436951497,19.9395733789301,19.9620191068517,19.9919261905799,19.9868466880014,20.0202529774929,19.9814634802413,19.9294725394799,19.9368246580213,19.9485874746449,19.990955848698,19.9789259234782,19.9828803183652,19.9369455958215,19.9975531733586,28.2828282828283
19.963506856579,19.9864196324241,20.0096006259252,19.95203960971,19.9614731326124,20.0055020370455,20.0102966063514,19.9759907312438,19.9768919996075,19.9585646576048,20.0211774074566,19.9558322344436,19.973176726902,20.0048654215863,19.9945046670943,20.0289092423249,19.994463047183,19.9498218426669,19.9542056031055,19.9600809098512,20.0031519180435,19.9889553261378,19.9947019254156,19.9612361339601,20.0091497935487,30.3030303030303
19.9662643397656,19.9882703305491,20.0093654123598,19.955004578865,19.963597706705,20.0055948020351,20.0100722861173,19.9772128315501,19.9779392741983,19.9603023195044,20.0208447903301,19.9584594950781,19.974507975665,20.0057038079608,19.9948823333614,20.0279216678344,19.9950951995763,19.9532481183445,19.9570009132116,19.9617817754745,20.0036934324122,19.9896108416123,19.9958031263211,19.9648040683895,20.0098411728667,32.3232323232323
19.9678990426112,19.9887823153034,20.0089609632576,19.9570439354779,19.9654963957394,20.0053582201787,20.0097862894412,19.9782003632336,19.9787447320165,19.9618102240542,20.0199673104432,19.9601046510221,19.9753856113818,20.0055034789409,19.9950608720396,20.026679204887,19.9953786913276,19.9554940805297,19.958856265824,19.9631906702776,20.0035618897096,19.9901522824062,19.9959654912532,19.9668989847999,20.0095139034258,34.3434343434343
19.9679155733072,19.9879657726048,20.0076015559256,19.95752924497,19.9660577628389,20.0040183183217,20.0089446045263,19.9781088419036,19.9786170660601,19.9622732803253,20.0180606968774,19.9603878747915,19.9752645626535,20.004166485446,19.9944875436196,20.0245193023893,19.9943969486108,19.9560284966841,19.9592369896188,19.963546947909,20.0023114132677,19.9896596819445,19.9951062402621,19.9669229333001,20.0081666560236,36.3636363636364
19.9674416777161,19.9866209291562,20.0061895834734,19.9575839851403,19.9665091467678,20.0025496546643,20.0080817157466,19.9779031331643,19.9783669558712,19.9626117434229,20.0159454954624,19.9602302656097,19.974923431966,20.0024226924611,19.9938180872408,20.0222821696749,19.9932739263303,19.9560330268277,19.9591862995248,19.963747812078,20.0007823439376,19.9891336515167,19.9938647245862,19.9663242580607,20.006423913832,38.3838383838384
19.9722934076119,19.9899911389859,20.0079306036882,19.9626074520858,19.9707639394258,20.0047735089232,20.0090092445688,19.9809926035824,19.9810318987497,19.9660646708558,20.017538894194,19.9645746518015,19.9778339414031,20.0047976426505,19.9955835016763,20.0233242530059,19.9962364496919,19.961556890047,19.9639138490896,19.9671617480413,20.0031601247337,19.9917290923025,19.9962688241191,19.9724557776055,20.008424325098,40.4040404040404
19.9752340126191,19.9920722053972,20.0081943108614,19.9657090810559,19.9729134911039,20.0053938156966,20.0090643063855,19.9824548457161,19.9823361348305,19.9679529520732,20.0178121932066,19.9673633009931,19.9794386186523,20.0060078697633,19.9962640833282,20.0230218781836,19.9973260182578,19.9650577958235,19.9668651885219,19.969053359887,20.0041628772839,19.9926494081223,19.9976459643157,19.9761110226959,20.0094445096786,42.4242424242424
19.9745355308383,19.9906335993376,20.0069108828036,19.9655292497956,19.9732586719434,20.0040073674792,20.008297390063,19.9822333829736,19.9820836821024,19.9682400655079,20.015804739356,19.9670286191287,19.9790550780911,20.0042606628149,19.995639483648,20.0209768033579,19.996231682659,19.9647645868391,19.9666064647666,19.9691976558261,20.0026513612841,19.99218061951,19.9963767712438,19.9751408782451,20.0077130391264,44.4444444444444
19.976493422662,19.9917134437209,20.0069639659324,19.9677544605598,19.9750553520241,20.0042778451337,20.0082542239862,19.9833753655019,19.9830792822886,19.9697988946355,20.0156200205467,19.9689555877448,19.9801944910798,20.0046904550492,19.9960797341797,20.0204320498197,19.9969251534937,19.9672093744091,19.9686927477027,19.9707123447867,20.0030766811928,19.9929088658387,19.997032670883,19.9775303268046,20.0079890037297,46.4646464646465
19.979284299084,19.9936064393332,20.0074988666883,19.9707334172016,19.9773329883106,20.0051237715676,20.0084826986943,19.9849836141467,19.9845037103878,19.9717877933442,20.016062235197,19.971598350655,19.9818401066959,20.0058391003859,19.9968951571662,20.0204303624203,19.9982287806011,19.9705007246542,19.9715172422775,19.9726870501531,20.0041488173513,19.9940611051529,19.9983224105535,19.980948045763,20.0089329773836,48.4848484848485
19.9783186740405,19.992119530106,20.00607949159,19.9702271392142,19.9771874904828,20.0035988965711,20.0076217682337,19.9844738360062,19.9840335417033,19.9717553403433,20.0140517569512,19.971046357242,19.9812818307523,20.0040951344416,19.9961413587597,20.0183757526589,19.9969021386863,19.9698689629726,19.9709780560243,19.9725450928264,20.0025691470516,19.99330113687,19.9970297669107,19.9796000362342,20.0072320207617,50.5050505050505
19.9772260810593,19.9904132802008,20.0047962468783,19.9696290837142,19.9772113346066,20.0021683830713,20.006847328975,19.98406492465,19.9836241572476,19.9718041800295,20.0120510218022,19.9703534369961,19.9807070866969,20.0022038831335,19.9954380372706,20.0164266689014,19.9956923198368,19.9690919853151,19.9703297616967,19.9724553501505,20.0009521398197,19.9927194529801,19.9955855213122,19.9781128456406,20.0053697141467,52.5252525252525
19.9838644882234,19.9958201728913,20.007606523671,19.9761433353556,19.9820364578675,20.0056982727276,20.0083513965483,19.9879577697965,19.9870895337594,19.9759176622958,20.0152780471416,19.9762418010906,19.9846769999938,20.0064494075235,19.9979905144919,20.0188774444595,19.9999192712466,19.9763330074044,19.9765722001268,19.976650804558,20.0049176619946,19.9960263747479,19.9995950847568,19.9863939801011,20.0091420050151,54.5454545454545
19.9863634227428,19.9977296697063,20.0080047346079,19.9787550619108,19.9837848398759,20.006393471089,20.0085023032084,19.9892557216667,19.988283473238,19.9775628641164,20.0157342913378,19.9786631006275,19.9861384790221,20.007658773484,19.9986788243491,20.0188779165803,20.00096005353,19.9792483300593,19.9790893550598,19.9783141239054,20.0059322398899,19.9968811436437,20.000915857489,19.9893732945074,20.01019027391,56.5656565656566
19.9851029609535,19.9961025687736,20.0065984434785,19.9779327924087,19.9833599235117,20.0048472316645,20.0076630633421,19.98860510888,19.9877118706563,19.9773524148777,20.0137693004217,19.9778699745089,19.9854659998249,20.0058703377044,19.9978953929012,20.0169268628339,19.9995377664842,19.9782460760761,19.9782674624788,19.9780045112526,20.0043104769439,19.9960243735362,19.9995593783931,19.9875862354614,20.0084679024177,58.5858585858586
19.9832298619368,19.9939031578588,20.0049031295664,19.9765316679825,19.9825267205686,20.0029492770132,20.0066494536192,19.9876060450297,19.9868247557342,19.9767929117826,20.0114429409272,19.9765333374847,19.9844258326148,20.0036086510183,19.9968563075926,20.014690628734,19.9977202863301,19.9765928510426,19.9768828164427,19.9773337111733,20.0022760890618,19.9948626360456,19.9977644778669,19.9850525801125,20.0063023375118,60.6060606060606
19.980185532254,19.9906527721349,20.0025966383862,19.9740246256409,19.9808999545324,20.0003165099119,20.0052778803565,19.9859167761279,19.985315362439,19.9755589364431,20.0083683062446,19.9741768283219,19.9826700419036,20.0004513585678,19.9953046029322,20.01183108653,19.995085532433,19.9737074865353,19.9744287033908,19.9759622642505,19.9994190203494,19.9930838028681,19.9951538411444,19.9810744671489,20.0033122682187,62.6262626262626
19.9825261831672,19.9921454632408,20.0034230334669,19.9765393203262,19.9830861943613,20.0013716808708,20.0056732483453,19.9875196242942,19.9867147902401,19.9774354328423,20.0089987111446,19.9763579900362,19.9841714691583,20.0014249856631,19.9961758469899,20.0122285199738,19.9965422617333,19.9764126672345,19.9767983498426,19.9778046433597,20.00047826815,19.9944070456224,19.9961977935245,19.9839398882981,20.0040711567934,64.6464646464647
19.9857891212819,19.9947264715899,20.004522868364,19.9798220583602,19.9854464021245,20.0028364490617,20.0062045471672,19.9893796904007,19.9883894932092,19.9795433424496,20.0102308571829,19.979357458657,19.9861236446278,20.0033056839236,19.9973043354844,20.0130224322937,19.9983980994553,19.9800565089123,19.9799528325929,19.9799432667388,20.0021998070523,19.995883614479,19.9980527483258,19.9879468669178,20.0057106499319,66.6666666666667
19.9851640757415,19.9938935831275,20.0034366449013,19.9794694888883,19.9850530580486,20.0017140605348,20.0055028069873,19.9888892823622,19.9879899342181,19.9794112330576,20.0088725889968,19.9790707157447,19.9857446100233,20.0022426591756,19.9967215479711,20.0115700511518,19.9973649287587,19.9796436473209,19.9796160873401,19.979771486712,20.0011490786879,19.995159007317,19.997290311525,19.9870092678097,20.0046780526534,68.6868686868687
19.9777897779166,19.986801096169,19.9989128544344,19.9729045951981,19.9805492956575,19.9963912364682,20.0028809498288,19.9847181362555,19.9842618408952,19.9757736939671,20.0030573627422,19.9730036831213,19.9814233486475,19.9958221379752,19.9933539577189,20.0064330596258,19.9917207791666,19.9722074174108,19.9732501456869,19.9758971808411,19.9952873340524,19.991152946273,19.991739818587,19.9775731477891,19.9987078662936,70.7070707070707
19.9738699057024,19.982664413865,19.9964243277517,19.9695609140846,19.9785204729891,19.9934674587749,20.0013797626104,19.9826675655953,19.9823913598976,19.974123006355,19.9996259143706,19.9698033950791,19.9791693840129,19.9919877902247,19.9915271754173,20.003413662701,19.9887517421282,19.9683558559458,19.9699621750515,19.9740749090543,19.9919294433899,19.9891564654687,19.9884546010403,19.9725964831812,19.9950574145763,72.7272727272727
19.9360748447424,19.949079760593,19.9715308977366,19.9343237427211,19.9491598553932,19.9653597182704,19.986481921288,19.9575888578009,19.96045373236,19.9508705662865,19.9718500209229,19.9380155562247,19.9555015382745,19.9621581764443,19.9728231199109,19.9778713365985,19.9578325531295,19.9294505591781,19.9361179374072,19.9503981063756,19.9632202770647,19.9639945293453,19.9621344916731,19.9250914837206,19.9678404856181,74.7474747474748
19.8665479629868,19.8877672570271,19.9124857836205,19.8691811611839,19.8823149653149,19.9033883211291,19.9485505101776,19.9019061278444,19.9128870338395,19.9007092205369,19.9137189515011,19.8800771509803,19.9083688334258,19.9054840883575,19.9310983135393,19.9192730028809,19.8902055355453,19.8592109225137,19.8737854499264,19.900981280971,19.9057408972775,19.9017838223572,19.9126597562235,19.8393640408272,19.9162329671183,76.7676767676768
19.756391972214,19.7918069307511,19.8076786574219,19.7654104987698,19.7660055522821,19.7959867982193,19.8795903394761,19.8053214219196,19.830897976943,19.8145881651275,19.8149042160493,19.7887961716177,19.8300117422585,19.8142768322731,19.8582529346299,19.8160470071294,19.7735837707302,19.7491481236912,19.7747841886174,19.8171409850355,19.8101305126802,19.7906368494789,19.8335330484293,19.7052529772051,19.8333762403553,78.7878787878788
19.6101452699029,19.6644595261295,19.6660302661856,19.627292621813,19.609348882277,19.651380301435,19.7854181141519,19.6748584310907,19.7199455297065,19.6981155476067,19.682063352469,19.6672984871113,19.7245121210312,19.6925526005867,19.7593743757747,19.676706038458,19.6169124852231,19.6032618787915,19.6429829146569,19.703930008219,19.6819106749716,19.6403673006343,19.7278069575581,19.5283664327671,19.72269092221,80.8080808080808
19.4584301774503,19.5300009414292,19.5144486718399,19.4844348001068,19.4467837846042,19.4972981922589,19.6828996380004,19.5372402916378,19.6021811760538,19.5759670547407,19.5390797689311,19.5407277739547,19.6127714743482,19.5624473000957,19.6529665824046,19.5262927605103,19.4516250017522,19.4530817425705,19.5062158133536,19.5850594130528,19.5450000087324,19.4815935722926,19.6147743466028,19.3474812478226,19.603718412223,82.8282828282828
19.4985679668729,19.5604775441648,19.5407952705739,19.52162220832,19.4835409968859,19.5266797572207,19.6941524754436,19.5635164140514,19.6224544916188,19.5993268767597,19.5639843137723,19.5714324261453,19.6335264348651,19.5875578643063,19.668048304258,19.5509395891418,19.4870248320778,19.4951983126497,19.5407339250861,19.6080368677164,19.5709849486425,19.5118572481695,19.6355541670912,19.4044741703163,19.62466249637,84.8484848484848
19.5319683538325,19.5875909432872,19.5667391145201,19.5517249885708,19.5156058564135,19.5548417829744,19.7059908363506,19.5869935579191,19.6404703682822,19.6191146904882,19.5890794532393,19.5963368832223,19.6513672654462,19.6114453769802,19.6823767936445,19.5764713270975,19.5197485490636,19.5290369121774,19.5687558789369,19.627351471597,19.5955757584145,19.5403107493985,19.6547450274104,19.4512941471032,19.6451131213599,86.8686868686869
19.5587324234847,19.6087575763128,19.5890716744254,19.575900241779,19.5432296933332,19.5786723855117,19.716145898028,19.6069194902869,19.6555079541382,19.6357372105197,19.6098004793438,19.6159341665854,19.6657490087941,19.630301420478,19.6942840545276,19.5981913859542,19.5475213926095,19.5560266418931,19.5911126149363,19.6433691947807,19.6155766674262,19.5651285753558,19.6696262891422,19.4890065272387,19.6610431328277,88.8888888888889
19.5867192597058,19.631249060495,19.6117760259521,19.6013284755444,19.5711397211862,19.6030496550392,19.7267876137684,19.6274948885771,19.6713406959106,19.6531540579646,19.6313253068224,19.6368870551159,19.6811601475786,19.6503284411663,19.7069247923146,19.6203938428442,19.5757155756012,19.5843348732866,19.6147648394424,19.6602801681428,19.6365555041493,19.5900999530649,19.6857065715299,19.5276630799822,19.6781438105704,90.9090909090909
19.6129733353895,19.6525284612124,19.6331289209404,19.6252201238638,19.5972230247818,19.6259417417033,19.7369281569532,19.6468762487025,19.6863298314327,19.6696071724953,19.6516276985796,19.6566883828923,19.6957721373966,19.6693041851507,19.7189367627051,19.6412969547419,19.6020814353592,19.6108816039431,19.637036872076,19.6762674272333,19.6563612200711,19.6135218835667,19.7010086432793,19.563558756327,19.6944096187525,92.9292929292929
19.6313380960213,19.6670538830194,19.649667793417,19.6418324391006,19.6172309573161,19.6432528828744,19.7445753984982,19.661363990108,19.6971774640671,19.681566166425,19.6665361849845,19.6700810692794,19.7058521822413,19.6824344739107,19.7275707144923,19.6573018755004,19.6220947167076,19.6292605073831,19.6523871596871,19.6876759840287,19.670538407843,19.6319596728013,19.7112537029309,19.5889780699879,19.7054525584659,94.9494949494949
19.5991832876692,19.6378114573741,19.630028784815,19.6109921127452,19.5935577894081,19.6209165118175,19.730319696766,19.6397166262418,19.6769803710108,19.6601202703065,19.6438501883884,19.6412474324214,19.683707047095,19.6565876056633,19.709919502156,19.6373698609653,19.5980602501799,19.5956544703646,19.6223851612692,19.6656820167141,19.6461684428991,19.6122778582211,19.6872224756369,19.550687046649,19.6812477341895,96.969696969697
19.5969891259476,19.6324238792875,19.6270455960567,19.6091575455029,19.5943404241284,19.6180261769787,19.7253502794877,19.6375713544454,19.6736234260482,19.6579684600297,19.6389116176225,19.6377667274442,19.6797537049392,19.6506713719936,19.7053861214499,19.6331171884853,19.5967053245731,19.594065491591,19.6198671414763,19.663128661681,19.6415313772079,19.6111293057958,19.6811815317422,19.5511127967228,19.6746341930325,98.989898989899
19.6168959969945,19.6483358951425,19.6443779386786,19.6272513264428,19.6151814538212,19.6362828452754,19.7336463257919,19.6530047377253,19.68539804792,19.6708918966273,19.6548689104046,19.6525566820462,19.6908701590725,19.665011570459,19.7148328448215,19.6499804812335,19.6176495519361,19.6140743799397,19.6366692680753,19.6755439262986,19.6568595309077,19.6302427419313,19.6925320131446,19.5782633993375,19.686779043212,101.010101010101
19.6125210391581,19.6433248360783,19.6435771578731,19.6225983130348,19.6144034261153,19.6348826372738,19.7309680339007,19.6506746710748,19.6820293261662,19.6675758370367,19.6523543223809,19.6472103317251,19.6864696402593,19.6606055470625,19.7113945096804,19.6488686703758,19.6167597691375,19.6091939442573,19.6317675686692,19.6717942813936,19.653440566444,19.6301866024027,19.68749360669,19.5746479178749,19.6820308623299,103.030303030303
19.5274360763514,19.5699257777248,19.5655377864819,19.5414958376347,19.5252200889149,19.5547440017229,19.6780424338782,19.5765110890615,19.618330776272,19.5999922125846,19.5790623099985,19.5754767076189,19.6251358074223,19.5916542521565,19.6550619177026,19.5729429165407,19.529400963179,19.5232302547572,19.5542976570646,19.6058958679887,19.5813570959357,19.5465082582368,19.6266043776192,19.4714318254751,19.6191920793868,105.050505050505
19.3660727234108,19.428927951692,19.4088395676453,19.389108460975,19.352982761245,19.3948851154497,19.572694713382,19.4323386735992,19.49520282111,19.4711433791177,19.4319012594423,19.4410016718134,19.5079089712834,19.4567055173188,19.5448037314366,19.418603915976,19.3565408496317,19.3623600049022,19.4087140506714,19.4805187066409,19.4393298003989,19.380758618071,19.5090131049491,19.2764960241703,19.4962081893263,107.070707070707
19.3162608596411,19.3814839767009,19.355262279129,19.3420480626843,19.2998561332055,19.3409614820033,19.5326995513422,19.3842801409489,19.4523603857404,19.4280617154769,19.3797051030566,19.3976221832159,19.4670900939896,19.4090036927278,19.5042986257173,19.3641492427375,19.3007672393626,19.3140502475377,19.3629254259484,19.4383299844282,19.3899161345863,19.3266634891725,19.4666523911789,19.2213700932826,19.4512567342978,109.090909090909
19.2987964868881,19.3634376270723,19.3360036677919,19.3245862395288,19.2818121000076,19.3219833561137,19.5148028694973,19.3657204993436,19.4342808021018,19.4101134908837,19.3604888833431,19.3801818128334,19.449498843013,19.3904742548686,19.4864840049559,19.3446184773666,19.2823070794848,19.2969319349128,19.3453995911047,19.4205368340632,19.3711736338173,19.3077909184283,19.4488235784011,19.2056048687935,19.4329241136633,111.111111111111
19.3017794931452,19.3630250086809,19.3364380033638,19.3263859332425,19.2857879219044,19.3231538447942,19.509671413752,19.3652744960624,19.4314562942531,19.4082641466401,19.3596792559505,19.379535998452,19.4463686496579,19.3887518257557,19.4821418386533,19.344415808264,19.2858059126941,19.3002165014448,19.3461949461915,19.4183597403388,19.3701797721551,19.3099241787692,19.4454627053972,19.214862799186,19.4297848949028,113.131313131313
19.3531776652857,19.4049790361408,19.3767216995824,19.3736548289244,19.3349835729625,19.3666528057475,19.5298273912464,19.4028416590263,19.4612653768211,19.4408663422563,19.3987954314818,19.4192878970168,19.4759180923661,19.4261141048518,19.506274658744,19.3839841056407,19.3355047577978,19.3525287569763,19.3904860936134,19.4503038547476,19.4088673623966,19.3536030946396,19.4762328675103,19.2837850332717,19.4621334588024,115.151515151515
19.3938486437566,19.4392575968533,19.4098343438678,19.4105345537568,19.3739251978278,19.4021051082254,19.5463042790028,19.4326599369939,19.4847166484279,19.4661484084043,19.4311286736304,19.4504842578327,19.4990402737023,19.4569308562119,19.5254963883992,19.4168955155233,19.3756382718076,19.3934730958283,19.4251339762788,19.4750182387717,19.4403763957448,19.3891952268668,19.5013420996827,19.3380908344062,19.4889894449837,117.171717171717
19.4284026127459,19.4675649394897,19.4401288423095,19.4421794549542,19.4096865105442,19.4339918410699,19.5616699803088,19.4598724218323,19.5059860773195,19.4892318704717,19.4595064747997,19.4768097469809,19.5193244961635,19.4827685680977,19.5429314935913,19.4466057114782,19.4117558246507,19.4281568461556,19.4547092436399,19.4973307030715,19.4677098708686,19.4221350112982,19.5222258962614,19.3839401724384,19.5112916642674,119.191919191919
19.4522153701523,19.4865798120145,19.4639059343327,19.4639258238329,19.4373622042477,19.4583016372904,19.5736651410962,19.4804889990669,19.5216483946415,19.5062702647295,19.4804919583004,19.4943724,19.5334274740857,19.5005539737507,19.5557748245846,19.46963215899,19.439297053141,19.4517329636984,19.4748516564157,19.5134570637696,19.4873334957391,19.4484095845447,19.5361352205352,19.4156413076699,19.526376593127,121.212121212121
19.4568573018993,19.4890094838643,19.4745627591616,19.4677676178145,19.4489736644932,19.4680137057194,19.5780854632104,19.4879484308316,19.5260771613269,19.511178990274,19.487572456799,19.4960484455335,19.535699026943,19.5037107131638,19.5592219312315,19.4795506071531,19.4504960504629,19.4555472845677,19.4779070158131,19.5173978018229,19.4926277316772,19.4609002388931,19.5372488235998,19.422805988585,19.528275633562,123.232323232323
19.47820319654,19.5056663302395,19.4954492136359,19.4875244334511,19.4736130167534,19.4894475602257,19.5887025792766,19.5064794909241,19.5402825150606,19.5267501332743,19.5059789977765,19.5119844717849,19.5485500689008,19.51925481635,19.5707730177269,19.4996643504373,19.4747767712458,19.4768484906273,19.4962024941974,19.5321782629808,19.510001158965,19.4839988758208,19.5494776017338,19.4508926714438,19.5413696163264,125.252525252525
19.5196735085833,19.5405871531835,19.5281620415207,19.5260760082204,19.5124014498017,19.5246803028152,19.6064334107439,19.5374896260668,19.5656764664373,19.5542089932097,19.5384492686894,19.5451899562378,19.5739140234247,19.550753988639,19.5917940590427,19.532075604752,19.514164877749,19.5190146836516,19.5326656397326,19.5592293249163,19.542273513615,19.5187735646451,19.5759768223036,19.5039566432941,19.5691299074094,127.272727272727
19.5489223238124,19.5656337648619,19.5530849130751,19.5530824708406,19.5411150083576,19.5509713766198,19.6200160316264,19.5603625374065,19.5841681276548,19.5740699950937,19.5625660985396,19.5684268785879,19.5919290213216,19.5736230875976,19.6072335180663,19.5567315889678,19.5433441691617,19.5484471024634,19.5582201918819,19.5786016360136,19.5658159311308,19.5453852399316,19.5949793825219,19.5409947049079,19.5892977531448,129.292929292929
19.5811581808364,19.5930358829424,19.5799891195007,19.5831565139911,19.5724590565364,19.5795029542586,19.6350402708248,19.5856148387724,19.6048777297803,19.5963841042008,19.5887768653267,19.5944131985201,19.6122623941997,19.5986386851036,19.6245425776528,19.5832968423349,19.5749718112087,19.58105910895,19.5867164611038,19.6004518002496,19.5916366485134,19.5740379334306,19.6160367102227,19.5813968566598,19.6114245637544,131.313131313131
19.6280518214612,19.634784997584,19.6132776312483,19.6265867976278,19.6108605074728,19.6162841595391,19.6537628007687,19.6178766485995,19.6322764901205,19.6255022931462,19.6244924793992,19.6332878226993,19.6410963577578,19.6358665127206,19.6475824810015,19.617152969255,19.6153822814383,19.6289302767413,19.628354666177,19.6297560186775,19.627904831701,19.6081914144747,19.6481631490102,19.6398448343143,19.6450031083642,133.333333333333
19.648413925768,19.6526537703031,19.6321990874944,19.6456186455714,19.632011885354,19.6357808171654,19.6647458462813,19.6351488641047,19.6464252397191,19.640595339714,19.6423679702239,19.649912413695,19.6545929432633,19.6525216759049,19.659613756158,19.6357723081112,19.6366327637989,19.6492725022575,19.6464830456748,19.6443807660235,19.6451958147935,19.6283830483443,19.6621662760623,19.6642504087392,19.6598628443366,135.353535353535
19.6639961438268,19.66599084517,19.6484267519703,19.6603729789669,19.6499155357049,19.6521165966513,19.6743857325856,19.6497604970959,19.658322506981,19.6532926573119,19.6569976261229,19.6626125609352,19.6655109723057,19.6653300677403,19.6697966921149,19.6515664786275,19.6543442709778,19.664699382929,19.6604845005833,19.6565344400608,19.659079682649,19.6458430454091,19.67284672163,19.6824089071495,19.6711984800199,137.373737373737
19.6755628922953,19.675730222102,19.6622080238561,19.6714595437735,19.6648784573996,19.6656200994084,19.6827873462854,19.6619527303043,19.6681724665002,19.6638043437451,19.6688152689974,19.6720202524266,19.6741493138259,19.6750233740327,19.6782977279332,19.6648267015911,19.6688824556307,19.6759936787244,19.6709718326306,19.6664453357147,19.6700432538976,19.6608195076915,19.6808373355946,19.6953746950617,19.6797221155438,139.393939393939
19.6882881457357,19.6865255586613,19.6763842572532,19.6836673147337,19.6803567369147,19.679687925715,19.6915287141135,19.674728358287,19.6786409837969,19.6749686336657,19.6813019177617,19.6825071815097,19.6835626160914,19.6856139721734,19.6873345044413,19.6785377851463,19.6840120637658,19.6885328826869,19.6825608758822,19.6770698477257,19.681798863179,19.6760992383247,19.6896949922916,19.7097356110478,19.6890951053966,141.414141414141
19.7029120414914,19.6992125074101,19.6911820166295,19.6976260635383,19.696546773424,19.694652632458,19.7007159258698,19.6883181348315,19.6899614259808,19.6869983928894,19.6949147968102,19.6947258074134,19.6941143246701,19.6977902451875,19.6971136423755,19.6930031624884,19.7000738389944,19.7030790459539,19.6958875383019,19.6886672485979,19.6948583436511,19.6918368925464,19.7000381751317,19.7264166363587,19.6999812590779,143.434343434343
19.7182122573548,19.7125281645769,19.7062099526995,19.7122707598155,19.7131011052194,19.7099363258519,19.710163335895,19.7023081453647,19.7017180622186,19.6995071984127,19.7088968946353,19.7076194875677,19.7051849094675,19.7104971093625,19.7072725705628,19.7077050199647,19.7164691278048,19.7183662656284,19.7098928695546,19.7007721042613,19.7083798306534,19.7077762778078,19.710925986146,19.743862831917,19.7113873777897,145.454545454545
19.7318903441297,19.7247543487854,19.7196931030817,19.7253299340272,19.7276218842134,19.7236140595967,19.7188036753049,19.7147937420679,19.7122965565677,19.7106698861007,19.7215864746271,19.7192836507756,19.7151989558488,19.722182545498,19.7164984574931,19.720977637744,19.730993239099,19.7319890540593,19.7224515779453,19.7115989122971,19.7206491928085,19.7219577240971,19.7209879147922,19.7591585360555,19.7219616357274,147.474747474747
19.7457625604943,19.7370375050187,19.7332866697908,19.7386670017856,19.7423931462444,19.7374258419649,19.7276288913955,19.7275375938637,19.7231602398346,19.7221684033541,19.7343651725296,19.7311869741008,19.7254956940729,19.7339350117141,19.7259698210787,19.7343213004211,19.7456692060222,19.7458526671074,19.7352720877637,19.7227633171205,19.7330551941253,19.7362590858785,19.7311732009228,19.7746261351643,19.7326024445453,149.49494949495
19.7598452181036,19.7496544275063,19.7466709226558,19.7521954301804,19.7568989383353,19.7511042247293,19.736418117599,19.7401857812077,19.7340385691223,19.7336547082222,19.7471618948441,19.7433710127635,19.7359348029382,19.7459383215029,19.7354793913921,19.7475169847538,19.7601571379824,19.759962433883,19.7483160743834,19.7339679462069,19.7455630096281,19.7502525578001,19.7416490255215,19.7902930046636,19.7435272259151,151.515151515152
19.7745800038987,19.7629728637623,19.7601337400734,19.7663367052442,19.7714965799264,19.7649789402974,19.7453328226311,19.7530390773477,19.7451934430865,19.7454123347779,19.7602898922991,19.7562074440878,19.7467979217895,19.7585181488237,19.7452438836507,19.7608548529012,19.7748268819989,19.774777472755,19.7619849559141,19.7455019268576,19.7584997577032,19.7642313579059,19.7527044725346,19.8067144537789,19.7550280923006,153.535353535354
19.7873941484944,19.7747107982668,19.7722253743195,19.7786887793989,19.7844064720316,19.7773306536066,19.7535473987721,19.7645505879769,19.7552488541036,19.755968472486,19.7720079812868,19.7675129222231,19.7565299446228,19.7696972497566,19.7541183251432,19.7728270634546,19.7877732466203,19.7876196546992,19.7739667174188,19.7558390605681,19.770009053086,19.7767625706361,19.7625801349449,19.8206383019153,19.7653042589229,155.555555555556
19.7993271631884,19.7856838412842,19.7836433037787,19.7902493877689,19.7965191234956,19.7889528180277,19.7614520997115,19.7754537685668,19.7648344767265,19.7660140776998,19.7830486435638,19.778143045712,19.7657903241905,19.780202453862,19.7626180115417,19.7841255850273,19.7998957544251,19.7995722872725,19.7852024609761,19.7656764378149,19.7808518758172,19.7885698603445,19.7719123060791,19.8334041793691,19.7749930058891,157.575757575758
19.809755404594,19.7952981724573,19.7941129478328,19.80044670452,19.80754519716,19.7994868981583,19.7688928054435,19.7854507546647,19.7736642729861,19.7752623754597,19.7930013283862,19.7875516053551,19.7742133552359,19.7895234254546,19.7704971023458,19.7944321070016,19.8108138898506,19.8099864140108,19.7951313070022,19.7746958323936,19.7905799524154,19.799428104428,19.7802393420123,19.8442449473612,19.7836195699553,159.59595959596
19.820685265039,19.8054631312188,19.8045713643221,19.8110957891941,19.8185412469857,19.8101181343045,19.7763663371689,19.7955252986827,19.7826394790241,19.7846370436343,19.803181645698,19.7974493337225,19.7829207456586,19.799287101383,19.7785160185272,19.8047968645612,19.8218155454452,19.8209427795319,19.8055233836678,19.783898215674,19.8006152638166,19.8101798377949,19.7890069420101,19.8557094070877,19.7926881074234,161.616161616162
19.8307017382356,19.8148256392782,19.8143853124451,19.8209159671252,19.828805569596,19.8200322475949,19.7835311535156,19.805003771824,19.7911326965646,19.7935001125622,19.8126682742071,19.8066210990031,19.7911185475863,19.8083405137138,19.7861423247167,19.8144988970295,19.8320227102775,19.830972069083,19.8151264151493,19.7925855808177,19.8099561010333,19.8202720841573,19.7971857839232,19.86600972916,19.8011301007994,163.636363636364
19.8387962832365,19.8226035355746,19.8227896878753,19.8289135596279,19.8373033125438,19.8283996417457,19.7899190834406,19.8130608868636,19.7984398259402,19.8010565119065,19.8207351730739,19.8142198610616,19.7981136332018,19.8159818374939,19.7928009897986,19.8228194571121,19.8404890261443,19.8390188901663,19.823005547583,19.79997939089,19.8178489386136,19.8288578959585,19.8041503990448,19.8738815579102,19.808325349353,165.656565656566
19.8442400615614,19.8278204887608,19.8298352987627,19.8345245938469,19.8443070771144,19.8351105767701,19.7955993902585,19.8197522649511,19.8045269173785,19.8073629052788,19.8269901030627,19.8195675462383,19.8036290596189,19.8214274045439,19.7984316184104,19.8296404181391,19.8471668548576,19.8443357752965,19.8285549703402,19.8060374152564,19.8238158407005,19.8361847484776,19.8091851609581,19.8784382368505,19.8134925669288,167.676767676768
19.8516119775252,19.8348410126288,19.8376736308179,19.8418958542846,19.8522670049817,19.8428741715334,19.8017290078357,19.8273471105794,19.8114714590761,19.8145576015059,19.8344335466859,19.8265754324098,19.8102359221441,19.8283947457048,19.8047862815274,19.8373598190042,19.8550008171771,19.8516732401105,19.8358197102856,19.813067303296,19.8311028994021,19.8442069505318,19.8155974628475,19.8854860858942,19.8200720534861,169.69696969697
19.8574948106411,19.840628307084,19.8444199617047,19.8478502696916,19.8588877421134,19.8494371766524,19.8072495764852,19.8338424063656,19.8174894597526,19.8207400866586,19.8407621140206,19.8323510581004,19.8158950349299,19.8342549531456,19.8103796117974,19.8439998497163,19.8614960555864,19.8574761217765,19.8417398757163,19.8190897647646,19.8372528729758,19.8510784994046,19.8210525693249,19.8906858160473,19.8256714730384,171.717171717172
19.8615022121359,19.8446486902995,19.8500929063704,19.8520899124728,19.8642895914297,19.8547395400983,19.8121864820601,19.839255951084,19.8225548245797,19.8259267523973,19.8457697856571,19.8365318746075,19.8204577725642,19.8385829822477,19.8151734889298,19.8494971699476,19.8666233585969,19.8613480982984,19.8459941819169,19.8240735974093,19.8420130838363,19.8569094353328,19.825160901876,19.8935696492022,19.8298632262449,173.737373737374
19.8644985899187,19.8477131957403,19.8551217366635,19.8553965236049,19.8689833576724,19.8593089477446,19.8167674507644,19.8440360345059,19.8270665661646,19.8305362638892,19.8500237273274,19.8398444889881,19.8244028609331,19.8420686474084,19.8195000624884,19.8543172173445,19.8709643636394,19.8641853195929,19.8493408823605,19.8284617878914,19.8459927905058,19.8621109170622,19.8285297989772,19.8952513766063,19.8332808926966,175.757575757576
19.8560695579563,19.8409001867537,19.8530624178885,19.847910483555,19.8647965497574,19.8557293390824,19.8172542969676,19.8413098777327,19.825008173953,19.8280146957445,19.8463389982596,19.8334869908238,19.8212169759507,19.8369101954019,19.8183849330278,19.8519737923827,19.8662196929699,19.855138045841,19.8423514406681,19.8255913877257,19.8415995068769,19.8600470899694,19.8242212236847,19.8825845419011,19.8288754630686,177.777777777778
19.8476597883809,19.8328970444291,19.8524111928369,19.8408297700618,19.8630679559319,19.8533275908619,19.8186491720221,19.8401318302487,19.8240638272919,19.8269904352518,19.8429210435773,19.8269078326386,19.8185398114035,19.830917375249,19.8180821384417,19.8505555831007,19.8630512131473,19.8461652490668,19.8355264957978,19.8239627966031,19.8373117094613,19.8599805931084,19.8191036259716,19.8701860696487,19.8234594360174,179.79797979798
19.851157130668,19.8361668046637,19.8573334772673,19.844532976262,19.8678358133288,19.8579451597783,19.823041171906,19.844876606506,19.8285175565515,19.8315632207455,19.8472253800538,19.8304513396387,19.8225089083057,19.834498668824,19.8223107412081,19.855308918837,19.8675626171372,19.8495622959836,19.8391992413822,19.8283494925163,19.8413936479389,19.8650424984654,19.8224927079608,19.8730275673753,19.8268870485663,181.818181818182
19.8564050818474,19.8411773275509,19.8629702244755,19.8498063717333,19.8734762023448,19.863499105318,19.8278251828613,19.8504201025881,19.8337161087239,19.8369120966137,19.8525994404803,19.8355016658413,19.8274297806905,19.8395236212507,19.8271641570688,19.8608654237082,19.8731049575732,19.8547871691895,19.8444105310252,19.833579314354,19.8466656957837,19.8707536563634,19.8271809820369,19.8781256294464,19.831673489806,183.838383838384
19.8624203160577,19.8469525759812,19.8688445794741,19.8557696885739,19.8794073373765,19.8694068613443,19.8327397091008,19.856257165035,19.8392097359747,19.8425604825727,19.8584117511002,19.8412264498992,19.8327659159163,19.8451779272154,19.8322683146777,19.8667138169215,19.8790344789253,19.8608201008207,19.8503022696072,19.8391521430681,19.8524430640261,19.8766488524162,19.832448317585,19.8842094954964,19.8370569844947,185.858585858586
19.863763313688,19.848628899167,19.8719102193769,19.8573577964141,19.8818993611368,19.872051529584,19.8360582210941,19.8591471552256,19.8421161669281,19.8454279870835,19.860983950478,19.8430072012641,19.8352465442375,19.8472547018288,19.8352234590102,19.8696783666207,19.8813448430418,19.862002350392,19.8519940430144,19.8418722282888,19.8548027398391,19.8797193236764,19.8345513049633,19.8844028844131,19.8391980007361,187.878787878788
19.8645367141241,19.849600957787,19.8747566552681,19.8584695336778,19.8842345559501,19.8744131472429,19.8392537468991,19.861837281869,19.844823937719,19.8481195149481,19.8631593186327,19.844268709103,19.8374350043356,19.8487408648186,19.8379957189669,19.8723610648599,19.8833869945362,19.8626092427253,19.8531937363041,19.8443859161679,19.8567314730883,19.8826241359887,19.836126135696,19.8839430888312,19.8407616503741,189.89898989899
19.8615955780712,19.8472080748169,19.8754723294221,19.85611913694,19.8840415863436,19.874263768889,19.8412277606587,19.8622888252404,19.8455315641339,19.8486916612989,19.8627621868894,19.8423484594984,19.8373542810099,19.8472971942862,19.8390898400834,19.8728107358344,19.8826784850103,19.8593630267839,19.8510461598639,19.8446972763897,19.8559299014439,19.8834468924541,19.8350890635444,19.8788725993473,19.839641245253,191.919191919192
19.8562935391077,19.8427361428031,19.8743685231472,19.8515166666019,19.8816376872453,19.8721749206818,19.8420456962203,19.8609080037039,19.8446595164592,19.847549618191,19.8605504923613,19.8384022381454,19.8356755365393,19.84398493482,19.8388421544935,19.8714901876764,19.8798345059465,19.8536887227519,19.846736796818,19.8433161347446,19.8532711521776,19.8823071699432,19.8323865012885,19.870952597183,19.8368140639833,193.939393939394
19.8288687875538,19.8195047413591,19.850801783808,19.8259276977389,19.8539688193438,19.8474839231799,19.8280253700609,19.8389480505768,19.8265348513232,19.8281237032385,19.8381501523612,19.8162658303168,19.8179825067514,19.8227090788942,19.8233276336722,19.8484552779097,19.8522938763548,19.8259355139781,19.822507758697,19.8243444454313,19.8312469479848,19.856828972847,19.8141730825918,19.8360183813632,19.81780745565,195.959595959596
19.7624786336552,19.7629767423537,19.7878136411903,19.7634289159407,19.7825089054758,19.7829323357594,19.7878825823324,19.7809297346436,19.7780105272462,19.7766619384471,19.7797499348296,19.7620422160308,19.7719120457808,19.7693520517672,19.7807722434848,19.7869685968268,19.781406802554,19.7594107142994,19.7631969672666,19.7744454458783,19.7747495487397,19.7891280297882,19.7682648429785,19.7537485420448,19.7698190248062,197.979797979798
19.7468873187846,19.7482242638412,19.7693240379334,19.7492891072281,19.7647956512079,19.7644029090772,19.7756807104704,19.7656881201792,19.7651850481512,19.7639995102913,19.7620677936481,19.7495196471917,19.7600755766307,19.7541764277939,19.768646928923,19.7679160494326,19.7619960004941,19.7447815823932,19.7496159642806,19.762187411847,19.7586882667028,19.7704899673792,19.755541586268,19.7356600487257,19.755811107797,200


==> Data/Tin_g.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,time
19.8931223351527,19.9501364005139,20.0137597826895,19.8780340008668,19.9028108084062,19.9997456265888,20.018471724096,19.9458548728937,19.9539840985577,19.9189612651245,20.0284586625629,19.897744487147,19.9450112014449,19.9908869678916,19.9880844896022,20.0485074845458,19.9721136917136,19.8513620626232,19.8689397973005,19.9033768207485,19.9908054655886,19.9589681057693,19.9769093128711,19.7793874436864,20.0009128849613,0
19.8702594946921,19.9261139759284,19.9988190187683,19.8578489895646,19.8908091242569,19.9823022475724,20.0099537556345,19.9329506086483,19.9419072489864,19.9075858225812,20.0086518622481,19.8778508641515,19.9306138991954,19.968909801017,19.9769619802686,20.0309162529896,19.954405129355,19.8293725569372,19.8496221105782,19.8916644166087,19.9711964148647,19.8989494228791,19.9577755822226,19.6160495894256,19.9622738845118,2.02020202020202
19.9021942499354,19.9514177246927,20.0141512974218,19.8884755625704,19.9153353826354,20.0010062234799,20.0184057389953,19.9520410304183,19.9583439516986,19.9265210824829,20.0259603548286,19.9044376906704,19.9488691012456,19.9895815586679,19.9896214281097,20.0451820748597,19.976626363347,19.8642835473497,19.8792927876369,19.9115141568309,19.9911322042621,19.9130645723335,19.9765089818711,19.6093044745522,19.9765646492671,4.04040404040404
19.9113297495611,19.9590007823753,20.0139982701401,19.8970519782465,19.9194714223397,20.0022549244631,20.0179130173871,19.9545429855802,19.9605493911147,19.9296699527975,20.0273761568031,19.912171819409,19.9524324322136,19.9944892656718,19.990668005356,20.0443606869627,19.9789814129042,19.8753171301317,19.8881607195703,19.9155453373255,19.9944626828908,19.9170623402927,19.9813492902595,19.637344361846,19.981755902987,6.06060606060606
19.9210834416518,19.9646200430524,20.0179778439883,19.9072126194213,19.9299074028889,20.0070715837194,20.0201847395213,19.9614121151184,19.9661162396183,19.9370472579748,20.0302919516915,19.9201650042302,19.9579741264219,19.998313564671,19.9943395380679,20.0466061867531,19.9857290785197,19.8870222550212,19.8980830717402,19.9232062096921,19.998876032163,19.9263144997119,19.9851615457327,19.6655073340016,19.9855027979211,8.08080808080808
19.9303912725826,19.9718592304037,20.0191982268067,19.9162228104012,19.9355845423794,20.0095410506673,20.0206184147219,19.9651869810982,19.9693843042692,19.9414098601883,20.0324801850332,19.9280981370095,19.9622726758658,20.0032123142936,19.9962964199198,20.0470012567924,19.9894197287477,19.8981203756337,19.9072472694771,19.9282884440606,20.0027851926075,19.9315588900098,19.9899849908192,19.6920428395254,19.990587878902,10.1010101010101
19.9249315026734,19.9655254930175,20.0129119996645,19.9116675210471,19.9320440020781,20.0028596340282,20.0168807883772,19.9608971033681,19.96543102268,19.9381135486403,20.0250316956302,19.9235003926008,19.9580725045715,19.9965303475329,19.9922455637655,20.039419212764,19.9829895216805,19.8938098737171,19.9032570746228,19.925303737988,19.9962797805821,19.9293644399741,19.9844989162273,19.6989273418975,19.9850073561879,12.1212121212121
19.9333263273401,19.970663331315,20.0157662742408,19.9203337150579,19.9399987936578,20.0065652111027,20.0184177418409,19.9662313546905,19.9698408570702,19.9439516230161,20.0274136575626,19.9305219383658,19.9627265495304,20.0000172000244,19.9951024237344,20.0409762855326,19.988207689808,19.903881086342,19.9118193306015,19.9315291359498,20.0000287273174,19.9364775131424,19.9879952433347,19.7225663318305,19.9884825881397,14.1414141414141
19.9372140577486,19.972731318539,20.0152061359909,19.924482445747,19.9431973354117,20.0065246663476,20.0179387425036,19.9678240816992,19.9710915774436,19.9462001398745,20.0266497257319,19.9338654269563,19.9642990928554,20.0007126447927,19.9954176449156,20.0393645746305,19.9890807031815,19.9091713871741,19.9161717754354,19.934211027974,20.000506530443,19.939685767106,19.9890249995657,19.7396644726184,19.9895708881293,16.1616161616162
19.9399657140028,19.9736250741219,20.0144121235519,19.9276476218415,19.9459998995603,20.00609114993,20.0173531030736,19.9690798243551,19.9720238595458,19.9481149362504,20.0253502920741,19.9362441682403,19.9653746114206,20.0004906305452,19.9954812188457,20.0374680443397,19.9895058950503,19.9132306248496,19.9195306984827,19.936489337669,20.0003207892791,19.9425597065379,19.9892228226198,19.7545586486574,19.9897611662084,18.1818181818182
19.9398335910915,19.972115663523,20.0119601530071,19.9280683781194,19.9465172415404,20.0037242086619,20.015805273145,19.9684770016661,19.9713414636892,19.9482376626133,20.0222097100172,19.9362043625039,19.9646977344717,19.9982106555976,19.9942349393571,20.0339480693592,19.9877236746384,19.9142301338865,19.9202569139221,19.9369335657994,19.9981375399281,19.9435543731222,19.9875770612266,19.7651062874754,19.9880760111764,20.2020202020202
19.940688832581,19.9712993136266,20.0104903036921,19.9294764962671,19.9481956416135,20.0023889133507,20.0148324845093,19.9688315970998,19.9714660621486,19.9492502556707,20.0199480857816,19.9369695564499,19.9647709122134,19.9966186514593,19.9936619405657,20.0313821790127,19.987095255403,19.9162121706987,19.9218790812894,19.9382260936679,19.9967968358922,19.9454752690393,19.9865134519787,19.7762770468881,19.9869487651454,22.2222222222222
19.9446759192727,19.9732794996631,20.0110276559473,19.9338085105468,19.9522646391401,20.0033471449812,20.0150128718654,19.9712376726689,19.9733901909404,19.9521936723156,20.0199589519888,19.9403859564227,19.9668002700855,19.9974925749468,19.994596924849,20.0308835524693,19.9889970344791,19.9214035109252,19.9262934080083,19.941469673141,19.9978147251427,19.9493158523916,19.9876215040693,19.7908102108977,19.9880419118993,24.2424242424242
19.9639211951756,19.9896747541644,20.0191949524365,19.9520756841271,19.9650184949125,20.0137261906759,20.0194074036546,19.9816595980379,19.982638441851,19.9627179635226,20.0302049035835,19.9568968801561,19.9776785981692,20.0107439965807,20.0017246606768,20.0387702809648,20.0011293619155,19.9423920107601,19.9442651187937,19.9528009974542,20.0098276645659,19.9600862762272,19.9997665946462,19.8239675712597,20.0005590749866,26.2626262626263
19.958429542172,19.9838594005442,20.0141800524229,19.9474436054161,19.9617885560459,20.0081760488827,20.0164871520747,19.9780375026524,19.9793375733863,19.9599312117171,20.0239719460336,19.9524652568848,19.9740089897682,20.0048664008556,19.9984056885705,20.0327062967846,19.9956420630531,19.9376166312717,19.9401294036746,19.9501685879082,20.0041829473528,19.9579954732853,19.9949176946321,19.8251582187571,19.9956033010405,28.2828282828283
19.9767555252355,19.9990812737826,20.0226888222697,19.9650420449797,19.9748924453847,20.0186858493745,20.02118538515,19.9887065453385,19.9887595300277,19.9706915109903,20.0340268015102,19.9682211379287,19.9847627975376,20.0172974339046,20.0056993719888,20.0407982411299,20.0079151376747,19.9575802539904,19.9573698289775,19.9616047479352,20.0158304741256,19.9690485657549,20.0063321911381,19.8559705454596,20.0072692131984,30.3030303030303
19.9788830711038,20.0004111595142,20.0218511560723,19.967426088656,19.9763319604489,20.0181579053826,20.0206347892815,19.9893933074545,19.9893853997438,19.9719766651665,20.0331402782633,19.9703650457373,19.9857038328852,20.0176475788352,20.0057242227361,20.0392719159044,20.0078580187664,19.9606391122255,19.9600305937675,19.9632504129881,20.015846192501,19.9706777080648,20.007040048939,19.8656798164571,20.0080274223892,32.3232323232323
19.9799177855343,20.000423752426,20.0208719827199,19.9689104720134,19.9775805595666,20.0173298354647,20.0200322926662,19.9898680366469,19.9897844149304,19.9730489454831,20.0317327675063,19.971545705049,19.9862043960797,20.0169781811856,20.005561064244,20.0375151134088,20.0074875534348,19.9625350552288,19.9617571215001,19.9646061066586,20.0152106571411,19.9721451607621,20.0068223725898,19.873557809206,20.0077646081156,34.3434343434343
19.9793628531662,19.9991283576607,20.0189643035516,19.9688656013321,19.9775250211371,20.0154262910761,20.0188835907256,19.9892853000297,19.9892647374916,19.9730926312137,20.0293189694491,19.9713825529455,19.985718973276,20.0151905391756,20.0046568067538,20.0348641766988,20.0058853587241,19.9627360267747,19.9620144977429,19.9649111102518,20.0134770874662,19.9725332857331,20.0055959324587,19.8790274714411,20.0064795256646,36.3636363636364
19.9783446633778,19.9973243568389,20.0170292939057,19.9684138465296,19.9773909897809,20.013420519329,20.0177228834957,19.9886090542588,19.9886365343516,19.9730273708103,20.0267184448895,19.9707959815046,19.9850257393471,20.0130137941802,20.0036668498435,20.0321582588487,20.0041736730672,19.9624229017831,19.9618457042826,19.9650625574424,20.0114849574182,19.9728449084904,20.0039996449141,19.8835568255738,20.0047967392771,38.3838383838384
19.9826779766687,20.0002542942866,20.0182713504987,19.9729534459436,19.9810902503795,20.0151325511205,20.0183615170405,19.991247795707,19.9909368088634,19.9760916382203,20.0278474398581,19.9747281399867,19.9875960031923,20.0149727942248,20.0051218638604,20.032752798347,20.0065776931621,19.9676441519487,19.9664601719197,19.9684288663979,20.0134188796278,19.9762370366939,20.0060609701612,19.8945172212998,20.006854975897,40.4040404040404
19.9851248124607,20.001913196642,20.0180590596913,19.9755928240378,19.9827126279265,20.0152651307732,20.0181363394161,19.9922782831486,19.9918893245456,19.9776057608986,20.0276763528557,19.9771206432323,19.9888718932108,20.0157834054598,20.0055018269393,20.032023158603,20.0071373734619,19.9708567745187,19.9693032373792,19.9702745763713,20.01399617952,19.9779150774166,20.0071069279589,19.902719639425,20.0079309310746,42.4242424242424
19.9839560371563,20.0000697901426,20.0163215423863,19.9749713929454,19.982557545156,20.0134139165527,20.017097580186,19.9916432413259,19.9912976397138,19.9775326762729,20.0252436679858,19.9764052698742,19.9881706379313,20.0136522755284,20.0045860823137,20.0295701790031,20.0055402986425,19.9702889336754,19.9689408432113,19.9703746331027,20.0120768536191,19.9781669565209,20.0055177524081,19.9060313971275,20.0062532493777,44.4444444444444
19.9854659953434,20.0007614837912,20.0159414369043,19.9767747326155,19.9838794987863,20.013241508619,20.0167907163106,19.9923890554612,19.9919660528574,19.9787447471225,20.0246520477543,19.9779663987476,19.9890030358805,20.0137132216439,20.0047443631416,20.0286360038732,20.0057567884641,19.9724720945182,19.9709278637323,19.9718466854258,20.0121112750186,19.9795806256864,20.0058644909123,19.9124529509832,20.0065810916619,46.4646464646465
19.9878302346734,20.002282293332,20.0160630874098,19.9793506652759,19.9857066419229,20.0136653996169,20.0167633940662,19.9936178132655,19.9930749110903,19.9803998256623,20.0247049002462,19.9802575940766,19.9903519758201,20.0145075054392,20.0052867023044,20.0282625402872,20.0066078731166,19.97551420711,19.9736573162453,19.9737802984628,20.0128087225387,19.9813847661842,20.0068555246351,19.9196675493141,20.0075750994811,48.4848484848485
19.9864582626383,20.0004385106627,20.0142494884572,19.9784593738315,19.9851336541234,20.0117383637193,20.0156543331287,19.9927445245837,19.9923003806362,19.9800460116378,20.0223218481331,19.9793677525835,19.9895070183733,20.0124230979031,20.0042684285531,20.0258530052725,20.0048518820829,19.9746450136992,19.9730271300525,19.9735987376413,20.0108699059507,19.9812448073552,20.0052742797041,19.9218948500923,20.0059223984717,50.5050505050505
19.984978659117,19.9983900786343,20.0125901809358,19.977493520649,19.9847518495492,20.0099246389841,20.0146392045768,19.9919874190713,19.991597450872,19.9797854915584,20.0199646130074,19.9783501761877,19.9886552560332,20.0102047860864,20.0033089738407,20.0235650928706,20.003234731474,19.9736418576241,19.9722917083373,19.973470827271,20.008908658877,19.9812527838931,20.0035512015035,19.9237742115016,20.0041066312099,52.5252525252525
19.9912484552117,20.0034688628487,20.0150417035013,19.9836564055517,19.9891920305468,20.0130893576655,20.0159097943188,19.9955467276924,19.9947797046235,19.9836011565885,20.0228505047315,19.9839265493735,19.9923574800052,20.0141360933572,20.0056133894704,20.0256923923485,20.0070752201867,19.9806674115043,19.9784507238427,19.9776294965704,20.0125442159032,19.9851205294084,20.0072913617598,19.9352255100384,20.0079238078432,54.5454545454545
19.9933963036401,20.0050637462231,20.0150976723764,19.9859324625154,19.9905751200084,20.013436576269,20.0158342186485,19.9965251837799,19.9957005739833,19.9849596531966,20.0229803195553,19.9860480293531,19.9935602844476,20.0150435814461,20.0060614551303,20.0253840455343,20.0077493398713,19.9833774692305,19.9808880029866,19.9792573634348,20.0132425116221,19.9865086956029,20.0083518420047,19.9411900560643,20.0090153678043,56.5656565656566
19.9918014468746,20.0031349712453,20.0133648906992,19.9847895186706,19.9898035570865,20.0115587383645,20.0147752819139,19.995568524402,19.9948655964615,19.984473195616,20.0207029690782,19.9849667796384,19.9926378417714,20.0129651219134,20.005045350055,20.0231381652315,20.005979175656,19.9821796697363,19.9799896302739,19.9789135820929,20.0113175814739,19.986159236742,20.0067438725201,19.942214082385,20.0073347487934,58.5858585858586
19.9896098509603,20.0006462938987,20.0113581132919,19.9830820457247,19.9886414023631,20.0093447958309,20.013548557785,19.9942762973853,19.993724457919,19.9836479823355,20.0180777138291,19.9833532590933,19.9913561289411,20.0104248004764,20.0037809234348,20.0206204634256,20.0038316415699,19.9803401588349,19.9785317557883,19.9782098509589,20.0089925979459,19.9854800005166,20.0047059863581,19.9423275246789,20.0052094527438,60.6060606060606
19.9862621666925,19.9971185391,20.0087544940878,19.9802823407545,19.9867024761538,20.0064109166119,20.011970255369,19.9923062064418,19.9919700603234,19.982158210762,20.0147170669156,19.980730668043,19.9893669270117,20.0069998150915,20.0020109787301,20.0174922071166,20.0008837438988,19.9772773296807,19.9760075277372,19.9768066657885,20.0058569838857,19.9841600718295,20.0018605811799,19.9408420871662,20.0022582214059,62.6262626262626
19.9883138854977,19.9983452692104,20.0092974368797,19.9825174473605,19.9885924903648,20.0071791509835,20.0121650881683,19.9936400542285,19.9931331829418,19.9837884550182,20.0150737878398,19.9826561281604,19.9906428035394,20.0077162614376,20.0026708602524,20.0176331022385,20.0020433732842,19.9798134492866,19.9783100402834,19.9786184562605,20.0066492369936,19.9859197762008,20.0026777044309,19.9460547691873,20.0030545678809,64.6464646464647
19.9913016285302,20.0006712556296,20.0101268660096,19.98553308798,19.9906715939251,20.0083704909625,20.0125018603127,19.9952424441359,19.9945799711229,19.9856593006287,20.0160440469672,19.9854098706848,19.9923770241077,20.0093498785028,20.003594647122,20.0181821005363,20.0036173330385,19.9832962356658,19.9814002436129,19.9807275990825,20.008114853072,19.9878114614186,20.0043135010855,19.9522720765004,20.0047301880244,66.6666666666667
19.990414471704,19.9995938342691,20.0087826826875,19.9849253536289,19.9900114950489,20.0069875465873,20.0116114218387,19.9945052072804,19.9939605897299,19.9852989724645,20.0144351803178,19.9848869879232,19.9917873746156,20.0080494754029,20.0028136088826,20.0164959028316,20.0023167264953,19.9827299453585,19.9810019519401,19.9805274063334,20.0068188145135,19.9874816690128,20.0033393176069,19.9534158612163,20.0037324340145,68.6868686868687
19.9827905242323,19.9922668719278,20.0040128053218,19.9781166944124,19.9852545946768,20.00141643297,20.0088065200565,19.9900976230291,19.9900204789843,19.9814417297169,20.0083801573687,19.9785930276406,19.9872625911972,20.0014008975686,19.9992540154279,20.0111356892574,19.9964188432555,19.9751475520684,19.9745770805586,19.9766257168049,20.0007219321327,19.983851113767,19.9975842387303,19.9459397016085,19.99779585268,70.7070707070707
19.978632871757,19.9879053582713,20.0012895184395,19.9745401380584,19.982985555989,19.9982560547305,20.0071277726126,19.9878205676378,19.9879455085547,19.9795795359973,20.0047192486588,19.9751746648928,19.9848119585365,19.9973474490038,19.997241280692,20.0079031849425,19.993209072824,19.9711567486823,19.9712326857624,19.9747770532544,19.99713865452,19.9822117741746,19.9941013539578,19.9428086570736,19.9941778118582,72.7272727272727
19.9456124974569,19.9580939938824,19.9819402275597,19.9439186885967,19.9601711790606,19.9755195144628,19.9959485432172,19.9678144078259,19.9701484410635,19.9608301091026,19.9814243980556,19.9472353948081,19.9647425769102,19.9711934113135,19.9821598605685,19.9875088030307,19.96826485539,19.9371120182943,19.9418735908921,19.9554902110125,19.9726570061404,19.9435870154954,19.9709262811614,19.8450851298322,19.9634808795018,74.7474747474748
19.918842492138,19.932351085507,19.9676732151568,19.9195137207429,19.9441844358811,19.9583129642668,19.9876452170624,19.9531454585634,19.9567770327964,19.947094545393,19.9627229256705,19.9242154572371,19.9488848366765,19.9488241404062,19.970633142374,19.9718921789389,19.9497365341559,19.9095979243645,19.9172869058219,19.9261916946261,19.9528079034722,19.7405258166763,19.9270287222256,19.416607660375,19.855926340495,76.7676767676768
19.9074883527319,19.920718963817,19.9614801761269,19.9092197627013,19.9379030338998,19.9508937034017,19.9837415172399,19.9469691064291,19.950957319197,19.9413435191992,19.954271002405,19.9141598085043,19.9418506841919,19.9385437121883,19.9653916224323,19.9648907621219,19.9420289912697,19.8980832200169,19.8970755769124,19.848163744767,19.9439193956356,19.2917351269891,19.8104729602282,18.6848988673029,19.5990469006793,78.7878787878788
19.8998400189662,19.912913309048,19.9567399598911,19.9021484480521,19.9331492706852,19.9454136696782,19.9805517029714,19.9422801066137,19.9465193991881,19.9369577845795,19.9481667856569,19.9072446505592,19.9366872763573,19.9314499771259,19.9613263521404,19.9596284918795,19.9363971813095,19.8903881104046,19.828309659992,19.683952337464,19.9375951401859,18.722613295687,19.6162285366706,17.7942079023161,19.2485369974713,80.8080808080808
19.9170636021816,19.9262410689846,19.9677276766221,19.9186653398459,19.9484743590896,19.9579124294983,19.986483343334,19.9543267686032,19.9566496998669,19.9485067384673,19.9593001479376,19.9212677928631,19.9471250553261,19.9428647395497,19.9692781631784,19.9700889321872,19.9509410889508,19.9084100978849,19.6955051443334,19.4581451316282,19.9494287177676,18.1146267293942,19.3701168872254,16.8491221166377,18.8535116757281,82.8282828282828
19.9617563025786,19.9675425804577,19.9895618434615,19.9595682643211,19.9749444167484,19.9849484418191,19.9981405324716,19.977830633213,19.9777805155317,19.9708785427791,19.9880531128385,19.9592166834868,19.9724292440063,19.9778558428548,19.9867149747425,19.9935661893463,19.9808351910331,19.9550618935396,19.737077466879,19.4905850291909,19.980631618671,18.1692299155813,19.3919221680491,16.8517262065444,18.8523979721023,84.8484848484848
19.973299703008,19.9782635533985,19.9948566673375,19.9702094621598,19.9819244921353,19.9915598463992,20.0008717711628,19.9838713908251,19.9831890030608,19.9768069101854,19.9949609474563,19.9691430375402,19.9788991340114,19.9866868847507,19.9910115756136,19.99906783308,19.9882759611997,19.9672827264024,19.7568329097263,19.5141588929776,19.9883463658754,18.2633477743493,19.4192852116248,17.0460648201255,18.8996875907817,86.8686868686869
19.9790803617846,19.9833647824368,19.9974825832078,19.975687753455,19.9857422546992,19.9948289746907,20.0021908163244,19.9870884620609,19.9860568345882,19.9800821532831,19.9981855323365,19.9741960930341,19.9822497449034,19.9908087604591,19.9931917211964,20.0016376539941,19.992041559025,19.9735189229387,19.7711927601483,19.5342770405593,19.9920588933265,18.3506220210129,19.4421292491122,17.2240954334961,18.9421004657614,88.8888888888889
19.9870804203377,19.9904472966501,20.0013873157999,19.9832538568392,19.9910614186884,19.9996127203442,20.0042612581147,19.9916583853332,19.9901519154508,19.9846497276057,20.0029677153049,19.9811711712442,19.9870011338853,19.9966773944371,19.9964118704525,20.0055575605642,19.9974584894658,19.9820554477134,19.7871876968415,19.5551399109352,19.9974242523058,18.4349953588716,19.4659037336838,17.3948931725005,18.9847503364992,90.9090909090909
19.9942979569028,19.9969514423735,20.0048058770391,19.9900813598144,19.9957070429208,20.0038336992124,20.0060873387774,19.995708051519,19.9938201495434,19.9887329949806,20.0072491400137,19.9875399830384,19.9913123594487,20.0020507192592,19.9993001295503,20.0090065340021,20.0022140941897,19.9897667308654,19.8021280082869,19.5749359221593,20.0022639482796,18.5149141546399,19.4886398135863,17.5552213300022,19.0256575664919,92.9292929292929
19.99453124925,19.9973093152683,20.0042358784279,19.9903918701725,19.9953716200486,20.0033527276283,20.0056692354091,19.995509518629,19.9937488440974,19.9887836812987,20.0068272338658,19.9880241831322,19.9914385375373,20.0021127550232,19.999097892491,20.0083481950479,20.001724332234,19.9902021200216,19.8104583023818,19.5900152706865,20.0020957302059,18.5870857767058,19.5060674783056,17.697814029776,19.0604663209051,94.9494949494949
19.9577656183093,19.9645813105016,19.9828883715578,19.956223739055,19.9695675670903,19.9782329060764,19.9934539807358,19.9731936829998,19.9740062457313,19.9677971442743,19.9813710314353,19.9570576967536,19.9692649028803,19.9735494293778,19.9825193793017,19.986058632567,19.9739457334375,19.9521404319605,19.7843119722972,19.5765313902632,19.9752234290047,18.5706639942713,19.4881491101653,17.6789791563146,19.0387512677732,96.969696969697
19.9677144272026,19.9715988218257,19.9898848529763,19.9661338721953,19.9792956437478,19.9860570514803,19.9973558323579,19.9809683908405,19.9806197485488,19.9753647493856,19.9880302056539,19.9653171943755,19.975900901344,19.9797461083482,19.9877226773955,19.9925931381655,19.9830278550624,19.9627239139923,19.7995372135295,19.588979022159,19.98225829434,18.5315444968946,19.4897144720967,17.5804644183508,19.0075363802678,98.989898989899
19.9703617361037,19.9741466874599,19.9905591040072,19.9685409135585,19.9804998943219,19.9870850197009,19.9975145897504,19.9819812207519,19.9815404446067,19.9764738517645,19.9891766015515,19.9676517259925,19.9771729775342,19.9816478930004,19.9883211033127,19.9932704697706,19.9842617132269,19.9656316540128,19.8089764242204,19.6041217542909,19.9837248726368,18.6034246792855,19.5077062291151,17.7194623394311,19.0425639234058,101.010101010101
19.9573207545582,19.9623402865467,19.9828307901719,19.9564644951456,19.9714925730052,19.9780246170094,19.9929484231591,19.9740556076026,19.9744736617743,19.9690924240769,19.9798404009895,19.9566336057123,19.969204170612,19.9712150734953,19.9822584203097,19.9850834864615,19.9743593168134,19.9522256556234,19.8041125467725,19.6099029466287,19.9739533319559,18.6305298026942,19.5144211906666,17.7360129325161,19.0593028423912,103.030303030303
19.9300861702309,19.937383947372,19.967528242568,19.9312602395379,19.9533463744319,19.9598684371263,19.9840545728411,19.9580387686338,19.9601198458329,19.9539865306878,19.9609897595033,19.9334172491894,19.9527706684,19.94948033677,19.970091154426,19.9688881944311,19.9544656450916,19.9240586751332,19.7450451296208,19.5350603259799,19.9539565810299,18.3436307552509,19.4361726277105,17.2997168684224,18.9186720636433,105.050505050505
19.9258363459337,19.9317718266663,19.9665378033028,19.9277938541989,19.9533760868969,19.9581979615584,19.9833170140468,19.9572035900452,19.9589648286312,19.9532755138694,19.9579878492611,19.9294077685608,19.9505592177688,19.9446831879182,19.9687932226366,19.9670949609544,19.9530977526079,19.9181289689408,19.5651627522149,19.2890922564927,19.9506428644302,17.7442345169773,19.1926140043288,16.4694092651712,18.5640726530903,107.070707070707
19.9529232364533,19.9561862944202,19.9804154759163,19.9527501502723,19.9704317117155,19.97514616059,19.9907054882659,19.9721047063229,19.9722281886197,19.9674485050284,19.975565093234,19.9522698225833,19.9660891356463,19.9654575848012,19.9796681133815,19.9817872415774,19.9719514814616,19.9464437306569,19.5757993996958,19.2722515889134,19.9696062482001,17.4753293498794,19.1412063513667,15.8770686828482,18.3693832042103,109.090909090909
19.9587873155958,19.9615752691716,19.9830993105827,19.9581301405006,19.9740935750662,19.9784865979399,19.991980803081,19.9751698617317,19.9749125512194,19.9704555091574,19.9789803282261,19.9572406890867,19.9692635610417,19.9698326630151,19.9817306643485,19.9845266389429,19.9757696252486,19.9527397399857,19.5968787452606,19.3004292458589,19.9734277994127,17.4075529929418,19.1713784083866,15.5001516224872,18.3229290091751,111.111111111111
19.9654651866575,19.9674430649586,19.9864902302538,19.964376059585,19.9786251456871,19.9826019675468,19.9937035593946,19.9789933452452,19.9782730681819,19.9741982158356,19.983063976292,19.9629231052311,19.9731130060201,19.9747103935507,19.9843631801936,19.9879536407351,19.9804455462879,19.9598838098031,19.6182434735362,19.3285090950293,19.977925614929,17.4436575103562,19.2026750457835,15.2688416571546,18.3606446174312,113.131313131313
19.9902146854779,19.9895743792156,19.9999354847609,19.987450972289,19.9953566417191,19.9986833567334,20.0011544968252,19.993512828443,19.9911958874138,19.9881207694515,19.9994042012044,19.9840255512575,19.9878779704182,19.9936726726986,19.9949852654796,20.0019129526683,19.9983258376583,19.9858162175187,19.6552016096026,19.3663050218479,19.9955071509379,17.5795552424779,19.2456446186121,15.484899202152,18.4345001091581,115.151515151515
20.0006263792753,19.9998711728326,20.0043622909591,19.9969262304497,20.0005855478391,20.004382953049,20.0035084684096,19.9984644233061,19.9958313445925,19.9929828372444,20.0058633765757,19.9932162238293,19.9937652915074,20.0022494989877,19.9988065152084,20.0068273881387,20.0044998732436,19.9967986927237,19.6786155792003,19.3940642697062,20.0027077948713,17.7019170746537,19.2785964139771,15.7602850184441,18.497920592583,117.171717171717
20.0063291246529,20.0051189903359,20.0072897869439,20.002371591594,20.0043547375309,20.0079129715924,20.0051740785847,20.0018558387615,19.9989511877036,19.9964072899004,20.0094651967965,19.9983667266033,19.9973870957997,20.0066709787064,20.0013243639788,20.0098040711886,20.0083942364509,20.0029099374456,19.69741244728,19.4193093351734,20.0067201902768,17.8173829082278,19.3070142271459,16.0148720950783,18.5554434844594,119.191919191919
20.0026621798374,20.0020219832082,20.0049594990724,19.9990888056671,20.0016714073538,20.0052010241504,20.0038796305548,19.9996541463755,19.9971083441348,19.9945201864284,20.006742588489,19.9955802950303,19.995388774853,20.0038806500402,19.9997205365942,20.0073083465162,20.0053632478685,19.9992664049654,19.7072346247825,19.4382620709662,20.0039897222463,17.9221475042823,19.3282023254911,16.2431370708167,18.6044970056541,121.212121212121
19.9840258007592,19.9855363620939,19.9941369191951,19.9818307270922,19.9885383643837,19.9924593863855,19.9977353016262,19.9883993359008,19.9872195530778,19.9840087007,19.9938711648606,19.9800470005092,19.9843143763301,19.9895030345757,19.9914210773884,19.9960096830051,19.9912197777078,19.9800411308467,19.7030410433858,19.4475376768656,19.9904354912266,17.9994966698407,19.3382651048801,16.405798532531,18.6376378137825,123.232323232323
19.983905942654,19.9850128182224,19.9941964620948,19.9819457521211,19.9888941121543,19.9924949076543,19.9977230724637,19.9886788522416,19.9874793767688,19.9844236640842,19.9936474000636,19.9800711519794,19.9845022454801,19.9890366095068,19.9915269103976,19.9959045705383,19.9913308932793,19.9800841694111,19.7149556428985,19.4673320048349,19.9902701485973,18.0886937820964,19.3598701970078,16.5693726319892,18.6821611151151,125.252525252525
20.0023911179702,20.0012095704277,20.004772345982,19.9993725671566,20.002200501361,20.0049512473601,20.0036982990373,20.0001354614801,19.99765147798,19.9954622178538,20.0060189907873,19.9958935039609,19.9958795312122,20.003015939916,19.9998812881995,20.0067096191195,20.005214769304,19.9994712690696,19.7430498316263,19.4974053226776,20.0035308942227,18.1917556506632,19.3935849271007,16.7755702749606,18.7412750540452,127.272727272727
20.0086946019853,20.0073219396114,20.0077572359993,20.0052372856929,20.0059099670141,20.0086318586111,20.0053772462966,20.0035313005257,20.0008046260872,19.9988583736717,20.0099838670935,20.0015520985487,19.9996847758849,20.0081333246352,20.0024599036698,20.0098588550597,20.0092342130166,20.0061568846351,19.7596634325213,19.5190176461049,20.0079488979647,18.2832704390153,19.4187646412459,16.9716912625401,18.7908722105339,129.292929292929
20.0190696509654,20.0165562477466,20.0137328151054,20.015109920501,20.0135261794055,20.0156163046731,20.0088543844946,20.0101261485674,20.006719879384,20.0053217338702,20.0169075932167,20.0106401133739,20.006285152172,20.0160845681347,20.0073129115725,20.0158906595081,20.0169901890024,20.0170930709082,19.779594216014,19.543026222013,20.0154338480194,18.3736521973121,19.4457817485218,17.1619890255759,18.8413725607443,131.313131313131
20.0451417653922,20.0408846236492,20.027055955643,20.0392412532495,20.0294109891603,20.0318647424772,20.0163757816636,20.0245159110362,20.0198495730234,20.019180579419,20.0341674886377,20.0332756179525,20.0218485904546,20.0369180409334,20.0182892931446,20.0301437204689,20.0347520337134,20.0443147916732,19.8130310878879,19.5744106717334,20.0341265766389,18.4665159085249,19.4836663328447,17.3615889267463,18.9023163155111,133.333333333333
20.0456722572944,20.0420491574726,20.0269309659599,20.0398363125568,20.0291950998206,20.0317952491788,20.0164932975059,20.0246684253243,20.0202358892243,20.0195836240872,20.0343827677159,20.0342945985512,20.0225215533202,20.0378226420433,20.0186372077693,20.0300482250217,20.0345142758175,20.0449853816623,19.8233068286653,19.5910403015873,20.0345709135863,18.5425465587955,19.5032328785921,17.5189121839485,18.9435688807953,135.353535353535
20.0423657183558,20.0393690290809,20.0249888196279,20.0369775072318,20.0268221923055,20.0294859937309,20.0155932032441,20.0228810356745,20.0188593699587,20.0181390407787,20.0321134331405,20.0319979333511,20.0210478137537,20.0354989869513,20.0175049656561,20.0279755504256,20.031838482433,20.0416721408316,19.8297895156706,19.6051262385007,20.0323067251048,18.6131147618538,19.5192886016916,17.6622344298817,18.9803595154031,137.373737373737
20.0359417428296,20.0337499833954,20.0214365710462,20.0312377903723,20.02254359409,20.0252222177641,20.0137706321803,20.0193645893664,20.0159068413333,20.0150364786131,20.0277604980638,20.0269938621732,20.017711698795,20.0306544747474,20.0150474040291,20.0241784974066,20.0270339048699,20.0351137227384,19.8330777564081,19.6168994072115,20.0277918633908,18.6786021572842,19.5324727136553,17.7930623242914,19.0134336405076,139.393939393939
20.0315316138992,20.0298185851981,20.0190770865771,20.0273709876735,20.0197625620658,20.0223592031931,20.0125941502055,20.0170928225793,20.0140274366187,20.0130944867963,20.0247735869692,20.023631256833,20.0155538044524,20.0272781499873,20.0134709277288,20.0216051950033,20.0238117776184,20.0306456027058,19.8377737945578,19.6293187374497,20.0247108979705,18.7419225569051,19.546348235633,17.918409620217,19.0464847481125,141.414141414141
20.0298348073916,20.0283845088532,20.0181002146111,20.0259732922047,20.018625362566,20.0211901336298,20.0121606700448,20.0162686541434,20.0134383850079,20.0125069803451,20.0235798832662,20.0225406454745,20.014923997165,20.0260359793691,20.0129712758749,20.0205240594809,20.022462073843,20.0289898037209,19.8445005256473,19.6426459451297,20.0235490484801,18.8033514146781,19.5615395903781,18.0396023718386,19.080207643868,143.434343434343
20.029590270993,20.0281599394644,20.018079577934,20.0259475936153,20.0187369582782,20.0210995943858,20.0122756429265,20.016451505195,20.0137083896592,20.0128692915652,20.0233936278746,20.0226443090584,20.0151896248493,20.0258513419268,20.0131753376028,20.0203838453084,20.0223379701935,20.028842289162,19.8521865394196,19.6564179504282,20.0234389389859,18.8627474292323,19.5771116175424,18.1554633188957,19.1136390229783,145.454545454545
20.0284626675424,20.027402809856,20.0172067993246,20.0249917762037,20.0176543547238,20.02012688501,20.0118631643158,20.015711186581,20.0132081019808,20.0123386928722,20.0225255764829,20.0220174225664,20.0147625927709,20.0251515276019,20.0127600745217,20.0194869163802,20.021189073313,20.0277612435388,19.8586946143311,19.668851520404,20.0226419854267,18.9182602046011,19.5916993508869,18.263432450459,19.145455892295,147.474747474747
20.0282331210324,20.0272366613114,20.0171052033983,20.0249399781245,20.0176187452554,20.0199779423753,20.0119068043791,20.0157859007559,20.0133863729074,20.0125802232924,20.022331042445,20.0221091991617,20.014969877977,20.0250051159158,20.0128941191122,20.0193030867328,20.0209950552311,20.0276173147926,19.8657217519273,19.681564486672,20.0225235127979,18.9718715259872,19.6062573870049,18.3661670595396,19.1765844716832,149.49494949495
20.02888507119,20.0279167818341,20.0174252076511,20.0256782270622,20.0180741867406,20.0203534319008,20.012177807231,20.0162987656696,20.0139590333147,20.013229938556,20.0227142408778,20.0229429003149,20.0156596234846,20.0255772388472,20.0133608919485,20.019584786095,20.0213755564698,20.0283834491438,19.8732189092629,19.6942615344414,20.0230266909144,19.0232507393733,19.6209579497299,18.4640054435575,19.2072683510981,151.515151515152
20.0308278708943,20.0297895130947,20.0184252480368,20.0276008803047,20.019338895353,20.0215516957797,20.0128295845246,20.0175277420014,20.0151742575257,20.0145554198167,20.0239639394603,20.0248719171576,20.0171017998603,20.0271749064946,20.0143676403525,20.0205939854109,20.0226608649425,20.030486901332,19.8815768648135,19.7072338603764,20.0244567501226,19.0727864017023,19.6360952224587,18.557803456097,19.2378259985061,153.535353535354
20.0314581898158,20.0305524913212,20.0186277104035,20.0282801823737,20.0195964331685,20.0218237174999,20.0130288012563,20.0179042684447,20.0156429302344,20.015068642744,20.024315721344,20.0256954896038,20.0177301406333,20.027803104906,20.0147603213374,20.020796143844,20.0229085274599,20.0312194208026,19.8884735018039,19.7189572410119,20.0249365046438,19.1191355941116,19.649914674714,18.6445900864007,19.2664817993183,155.555555555556
20.0317866285144,20.0310019671683,20.0187036750705,20.0286894855254,20.0197025720692,20.021934859704,20.0131582942954,20.0181412033767,20.0159821968442,20.0154460425331,20.0244800018342,20.0262526181782,20.0181934153891,20.0281717301798,20.0150455342691,20.0208579211615,20.0229829371063,20.0316358151245,19.8948403228724,19.730130653641,20.0252071504048,19.1631070117625,19.6630572673133,18.7259682530411,19.2938970924579,157.575757575758
20.0311620072816,20.0305255569105,20.0183533783137,20.0282336703007,20.0193350109788,20.0214998186405,20.0130567491167,20.0179209521942,20.0158939351588,20.015386864921,20.0240251148585,20.0259811431933,20.018115595572,20.0277541781467,20.0149690164613,20.0204368446147,20.0224702485607,20.0310599773186,19.9001072572157,19.7404376906887,20.0248014501992,19.2045564054578,19.6750658661304,18.8014187495343,19.3196203188913,159.59595959596
20.0315644919931,20.0310148008652,20.0184898547996,20.0287055440395,20.0195190234583,20.0216783272693,20.0132140085704,20.0182083677758,20.0162677268804,20.0158013307348,20.0242464659452,20.0265764694943,20.0186084141201,20.0281617567315,20.0152830327367,20.0205600828036,20.0226267330723,20.0315467878677,19.9060356333607,19.7508810765107,20.0251232083393,19.2444032294987,19.6873905284477,18.8737238494454,19.345178015464,161.616161616162
20.0315540940712,20.0310995513525,20.0184569431254,20.0288031712318,20.0195232189213,20.0216317971148,20.0132817601843,20.0183117166492,20.0164649308458,20.0160385131626,20.0242033976983,20.0268087337421,20.018868282109,20.0282264806576,20.0154472467485,20.0204846509261,20.022544375118,20.0316022899783,19.9113647477187,19.7607644929527,20.0251532905831,19.2821676647143,19.6990061410648,18.9413155764873,19.3695232484102,163.636363636364
20.0300984789803,20.0299812807042,20.0174676747848,20.0275125631828,20.0182845747931,20.0205074680145,20.0127852657215,20.0173883692622,20.0157706048116,20.0152908692617,20.0231513676155,20.0258167396434,20.018192756244,20.0272320980447,20.0148789763331,20.0194707766471,20.0212483505632,20.0301476167897,19.9151516778575,19.7693110313023,20.0241214697034,19.317072344636,19.7092913025999,19.0031366060079,19.3920566345801,165.656565656566
20.0264461464189,20.0266679649113,20.0155520003532,20.0242503449882,20.0160489602946,20.0181735270071,20.0117874182536,20.0154773344444,20.0141403417453,20.0136030556746,20.0206804328788,20.0229088100376,20.0162958923576,20.0243810810583,20.0135104165046,20.0173802613113,20.0186640140898,20.026412938739,19.9167828883533,19.7764800300362,20.0215338012351,19.3494309231328,19.7175343171386,19.0584952377573,19.4120169665436,167.676767676768
20.025154415471,20.0255090697292,20.0148415073572,20.0231447650857,20.0152411489993,20.017318058398,20.0114389720102,20.0148319034768,20.0136415434459,20.0131018218589,20.0197741347836,20.0219831494703,20.0157400871118,20.0233776444216,20.0130864617581,20.0165919806667,20.0177103622375,20.0251274674411,19.9202960090628,19.784580650776,20.0206210318307,19.3812606517091,19.7270463749464,19.1133813763536,19.4328639091062,169.69696969697
20.0227855072437,20.0234533665848,20.0134324916205,20.0210010448381,20.0135417141157,20.0156677690325,20.0106755731668,20.0134338157708,20.0124804908088,20.0118755261667,20.0181128729823,20.0201347335645,20.0144777494161,20.0215800876741,20.01211479482,20.0151098303629,20.0158682266226,20.0227157453487,19.9226240663143,19.7916350610456,20.018911211183,19.410775392981,19.7354964099024,19.1636286102541,19.4522238037337,171.717171717172
20.0189334903532,20.0199533371717,20.0113254583069,20.0175043388072,20.011048112948,20.0131435050807,20.0095167921243,20.0112862679601,20.0106217054418,20.0099298467588,20.0154751149491,20.0169889398438,20.0123521305047,20.0185510746725,20.0105505635259,20.0128530032142,20.0130853287264,20.0187621154745,19.9234389934583,19.7976134630145,20.0161375617237,19.438142124648,19.7424983876865,19.2089319544376,19.469687063949,173.737373737374
20.0144442870196,20.0158068859417,20.0089325623062,20.0134203798723,20.0082496489589,20.0102549135791,20.0081847966134,20.008823704056,20.008455260198,20.0076732543242,20.0124133289995,20.0132609004572,20.0098342083578,20.0149687404001,20.0087194883054,20.0102704177831,20.0099215999267,20.0141444725726,19.9234926158291,19.8029601809903,20.0128959663216,19.463825694114,19.7486630278614,19.2505574169483,19.4859044317876,175.757575757576
19.9988858284667,20.0020797262715,19.9997933675843,19.9988741862943,19.9969533441754,19.9995686697124,20.0029359751346,19.9991600192888,19.9999559751518,19.9985419580567,20.0017284449306,20.0001376221157,20.0004031290159,20.0030200544922,20.0016409056367,20.0008600333496,19.9980569848028,19.9979956109817,19.9133502132819,19.8010135627197,20.0015810562422,19.4812415251944,19.7470555787369,19.2755024064225,19.4938435406804,177.777777777778
19.9836855810134,19.9874468038989,19.992388120638,19.9850487211639,19.9884781566012,19.9903948395853,19.9987670305684,19.991336484478,19.9927994219623,19.9911545826003,19.991612063293,19.9870566229889,19.9916910835019,19.9905036449407,19.9955625843077,19.9926950706993,19.9881333405299,19.9822575030334,19.903506359883,19.8002752931896,19.9906586510929,19.4997020496594,19.7445477627957,19.2985216677899,19.5003334127707,179.79797979798
19.980715281293,19.9843594600281,19.9908672410836,19.9823084888484,19.9868438007725,19.988559131888,19.9977619106018,19.9897155215637,19.9912615121893,19.989601665878,19.9895066967021,19.9843519327665,19.9898285309809,19.9878175238147,19.9941976652409,19.9910073519091,19.9862356728546,19.9792095934724,19.9042885504124,19.8055200622618,19.9883810999039,19.522384923119,19.7504583709011,19.3347147894155,19.5152438698434,181.818181818182
19.9798030793593,19.9832743409262,19.9903573761287,19.9814262994048,19.9864087797783,19.9879635992958,19.9973105073938,19.989161251465,19.9906811622043,19.9890533950578,19.9887473341785,19.9833978114845,19.9891141420768,19.9868211774642,19.9936338291772,19.9904146510168,19.985697304403,19.9782946966989,19.9067321818419,19.8115768767886,19.9875573688646,19.5448553017864,19.7575828997193,19.371218882043,19.5311051320533,183.838383838384
19.979951031873,19.9832046567849,19.9903680230221,19.9815090265868,19.9865746277786,19.9880113751975,19.9971464806758,19.989157241153,19.9906010715306,19.9890246630445,19.9886905944625,19.9833523897171,19.9890047911561,19.9866906367256,19.9934914504641,19.9903924645892,19.9858576578466,19.9784785947711,19.9099739343742,19.8179467433887,19.9874917346599,19.5666901108099,19.7652041020165,19.4068766725868,19.5471699212203,185.858585858586
19.9757056965703,19.9792764462842,19.9878398391469,19.9774792560056,19.9835956585407,19.985071933939,19.9955386015559,19.9864520471748,19.9881316842607,19.9864268695706,19.9856467217741,19.9795880396901,19.9862233181396,19.9832097322797,19.9913653947709,19.9877524371458,19.9826944349253,19.9740887812508,19.9091283913118,19.8214349965934,19.9842507034506,19.5849206663369,19.769581354041,19.434918748051,19.5596126874772,187.878787878788
19.9711564519846,19.9748744835562,19.9853499149917,19.9732240907419,19.9807391332932,19.9821123267604,19.9939553395045,19.9837825281669,19.9856545105922,19.9838570169293,19.9824480928337,19.9755207697334,19.9833268865384,19.9793564639489,19.9892165811803,19.9850845089979,19.9795434376991,19.9693874667447,19.9078986477832,19.8246890281661,19.98081097863,19.6022441536049,19.7733535390129,19.460683036053,19.5711120279603,189.89898989899
19.9631457283022,19.9673286115712,19.9809748437886,19.9657465561893,19.9756194620785,19.976892233481,19.9912937466234,19.979100049944,19.9813612897816,19.979364092533,19.9769086055446,19.9684796275756,19.978332513894,19.9727830401374,19.9855447095517,19.9804259985658,19.973907850887,19.9610844068793,19.9034249278561,19.8257139155303,19.9748635679155,19.6167804312088,19.7744395113751,19.4803067925474,19.5795742607103,191.919191919192
19.9534981107206,19.9582908290214,19.9756170998264,19.9567182416531,19.9692697156855,19.9705404963333,19.9880304278187,19.9733540175329,19.9761128753866,19.9738386837587,19.9702371850608,19.9600027046689,19.9722814266521,19.964910508652,19.9810710137767,19.9747718164785,19.96702511382,19.9510752167767,19.8973290616315,19.8254745676039,19.9677049864689,19.6286215631878,19.7741037902074,19.488956813565,19.5862811049319,193.939393939394
19.9432419460704,19.9483734350404,19.9703256738858,19.9472121422035,19.9632066626687,19.9641200784685,19.9848119402731,19.9676679772761,19.9708220736529,19.9683573834178,19.9632277663193,19.9509092465991,19.9659588217534,19.9563248161744,19.9765222116512,19.9690318250657,19.9601487029214,19.9404411719114,19.8905889822573,19.8249859188364,19.9601245018645,19.5475271439045,19.7728601470582,19.2620287685944,19.5631619228191,195.959595959596
19.9344188921434,19.9397219453879,19.9658240452059,19.9390080707787,19.9581543364161,19.9586355840715,19.9820050471326,19.9628024968072,19.9662270353999,19.9636334112193,19.9571576340693,19.9429731027346,19.960413884966,19.9488149729414,19.9725367963921,19.9641069666245,19.954332109011,19.9312938164073,19.8849813374221,19.808869860029,19.9535382336359,19.2618393693299,19.7402038108577,18.7407069365414,19.4296475811274,197.979797979798
19.9532273559716,19.9561173919655,19.976213947826,19.9563813009688,19.9710257213004,19.9710651074105,19.9875384985528,19.9737452255357,19.975784360312,19.9739046376575,19.9696561302803,19.9585321860479,19.9712415836072,19.9629045143831,19.9803692733453,19.9749437319943,19.9682684703903,19.9508725743096,19.9039803302374,19.8234981309643,19.9668150054038,19.1667581099684,19.7493755698954,18.3871387860578,19.3765819312822,200


==> Data/Tin_n.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,time
19.9092013801729,19.9464418432858,20.0469151593598,19.9372791188361,19.943033611489,20.024851415253,20.0452072797457,19.9472228030938,19.9534321230199,19.9562316993693,20.0783474789416,19.9294825701469,19.9455053890949,20.00888392682,19.9956177145754,20.1113430818421,19.9799293501611,19.9372285245551,19.9314468521127,19.9503435838548,20.0086916335529,19.9776339500137,19.9831587552997,19.8965522256897,20.0240305448837,0
19.8688976204529,19.8881332140837,19.9948501696886,19.91610986834,19.9213834420913,19.9686179318994,20.0124501671963,19.9103109059556,19.9190566591061,19.939707160226,20.0197742640276,19.9025946597286,19.9118405625572,19.9501302490916,19.9589547888151,20.0531016849059,19.9225183603404,19.9168176709911,19.9070576079452,19.930806016817,19.9524297229403,19.9325392138198,19.9343994142413,19.8571477562323,19.9688118495614,2.02020202020202
19.9028661028902,19.9100272970002,20.0135275543769,19.9400293796869,19.9456847089038,19.9897655987003,20.0227115501449,19.9356519437277,19.9397009396291,19.9564657936414,20.0334834685548,19.9280049564151,19.9331010173561,19.9649290721529,19.9736343605595,20.0645213274696,19.9498010905753,19.9408659077133,19.9328525064017,19.9497363661812,19.9704108562233,19.9586647167996,19.9498708871827,19.8975480381339,19.9795856017979,4.04040404040404
19.9183000110526,19.9356847449406,20.0277484212639,19.9441487621527,19.9489989820197,20.0078713070376,20.0303840018729,19.9467009898732,19.9500694169529,19.958396481094,20.0523888823935,19.9359661206538,19.9448560774517,19.9882813427505,19.9851303793481,20.0789301789815,19.9691703245428,19.9444740165287,19.9390485275569,19.9531443398154,19.9915157964018,19.9709404574018,19.9702391605513,19.9111379288737,20.0008722420616,6.06060606060606
19.9261156409002,19.9391926422114,20.0285960157409,19.9525093623667,19.958084870771,20.0092385652111,20.0309725911126,19.9522614026287,19.9543219037361,19.9646885077761,20.0516473457536,19.9427552049242,19.9487954967281,19.9896172266102,19.9868402634721,20.0775317726914,19.972944499589,19.953386082052,19.9468869647079,19.9593932190981,19.9928992390521,19.9756860515484,19.9719515611951,19.9228551448506,20.0016826940653,8.08080808080808
19.9393519765299,19.9574532172625,20.0390641556269,19.9578740877583,19.9629807472261,20.0223058579723,20.036879949953,19.9619669102589,19.9631793691626,19.9679321948894,20.064439041697,19.9506003342031,19.9584461204534,20.0057639947116,19.9956164618784,20.0875008397586,19.9876415251426,19.9584659492923,19.9536962174505,19.9637689872087,20.0076981045448,19.9860460867255,19.9861833368398,19.9357326845779,20.0164092053738,10.1010101010101
19.9320073012517,19.9508277570889,20.0292847907945,19.952469435514,19.9573402911161,20.0125783889671,20.0308730157621,19.9550486777802,19.9571804554099,19.9637308535214,20.0548832169166,19.9447878861212,19.9526514285216,19.9986158531148,19.9896227466945,20.0769512852425,19.9780102960699,19.9531310329576,19.9478748500654,19.9590493917272,19.999668165123,19.9773232001841,19.980259620331,19.9278037205267,20.0099587559146,12.1212121212121
19.9393485519546,19.953029316705,20.0303262877375,19.9591469952688,19.964310895842,20.0138567346737,20.0316783499186,19.9603941396422,19.9614088631828,19.9685778781038,20.0534305489016,19.9509082977498,19.9566168536812,19.9983746989491,19.9914243734372,20.0755752657763,19.9816926100763,19.960057906708,19.9545406032564,19.9641764123653,20.0002590917909,19.9820080847326,19.980838103576,19.9379699575718,20.0091077725155,14.1414141414141
19.9438350778007,19.9581177450269,20.0315122147768,19.9612957242183,19.9663362207556,20.016054633194,20.0322374915626,19.9632484868461,19.9639620306636,19.9698973750514,20.054703752153,19.9536149250955,19.9594643776245,20.0017528036235,19.9933209319216,20.0756576571757,19.9851505073675,19.9622179026643,19.9570254261769,19.965761802108,20.0032977134799,19.9843955852375,19.9842172316871,19.9427674173921,20.0119435461796,16.1616161616162
19.9460867024047,19.959507791754,20.0300990996204,19.9628999092845,19.9679128005272,20.0151710085522,20.0313295666856,19.9643931327037,19.9648884716072,19.9709332720754,20.0527549046904,19.9551868113903,19.9604918612942,20.0016475308703,19.9932945411795,20.0729401308211,19.9854615416202,19.963910516399,19.9586609904198,19.9668622068372,20.0030229512364,19.9847355074484,19.9845959264958,19.945744513324,20.0116001026391,18.1818181818182
19.944963131448,19.9573553572011,20.0257863528377,19.9621398377478,19.967053134427,20.0110577568853,20.0286694730134,19.9627998799602,19.9634451207483,19.9702358146909,20.0477122706644,19.9542626303078,19.9591319630175,19.9982547999948,19.9911150471087,20.0673846732732,19.9822145893395,19.96322022523,19.9577818409991,19.966034263648,19.9995403183961,19.9820438209292,19.9821200000966,19.9448803177819,20.0082570780772,20.2020202020202
19.9443419399298,19.9540417559417,20.0213163899728,19.9625064813429,19.9674595267644,20.0065259263096,20.0259770752582,19.9616975229567,19.9622890357204,19.9704560372085,20.0417167073935,19.9540941383085,19.9578958285235,19.9935069916814,19.9887589756967,20.0613262880622,19.9788217185567,19.9637346153125,19.957889875025,19.966086071563,19.9951255051569,19.9798146782824,19.9785626198921,19.9451632963409,20.0035280110787,22.2222222222222
19.9476463259858,19.9549440171263,20.0205754117578,19.9654724401438,19.9705467807085,20.0060999480336,20.0254885256107,19.9638350899386,19.9639669717317,19.9726090089282,20.0396259134365,19.9567610894098,19.9595326718018,19.992679808421,19.9890698999081,20.0589778683102,19.9798639007617,19.9668579025821,19.960797332616,19.9682892144279,19.9946601886181,19.981282668087,19.9784038404911,19.9497005273959,20.0023261170885,24.2424242424242
19.9728235671034,19.9841358052738,20.0422952108202,19.9793146483927,19.9839973204552,20.0310706187963,20.0382558282738,19.9838013690458,19.9817357873399,19.9821657210666,20.0632479366707,19.9738699905915,19.9779933596009,20.0189679260905,20.005804659675,20.0798794526923,20.0075103243732,19.9802954751658,19.976828747307,19.9798767377061,20.0201919407628,20.0033037602462,20.0015530674969,19.975727190042,20.0260936097118,26.2626262626263
19.9656925103252,19.9793958590028,20.0342818559654,19.9745151324311,19.9790948210018,20.0232495312812,20.0332696249706,19.9774557635296,19.9763825553359,19.9787400094588,20.0563121963464,19.9684546327114,19.9728986478404,20.0143150519573,20.0008996980564,20.0717025221107,19.9992420857178,19.9756196817086,19.971454010285,19.9757936382867,20.0142934841377,19.995481584719,19.9976116243926,19.9675017959197,20.0221437258977,28.2828282828283
19.9880230837653,20.0022679561592,20.0521430996181,19.9884009453766,19.9928223811127,20.0434116846928,20.0440310351783,19.9953718275755,19.9921210506511,19.9886110950018,20.0744732791995,19.9845201331554,19.9889430066238,20.0344440628013,20.0148516650334,20.0881571161337,20.0221745336717,19.9892722610177,19.9869872126761,19.9873624429633,20.034271474761,20.0148959409927,20.0156033674319,19.9916320597481,20.0402204975655,30.3030303030303
19.9913056699971,20.0096117697609,20.0545107031048,19.9893179570625,19.9934581809316,20.047071699226,20.0453248474689,19.9976543462913,19.9945083914264,19.9892120586702,20.0787107867004,19.9863031902636,19.9918265405688,20.0411758697816,20.0175636817639,20.0904667951124,20.0260914130004,19.9900834627766,19.9883041427423,19.9882103714515,20.0396726017635,20.0169365360041,20.0216001429804,19.9939010879544,20.0466566096525,32.3232323232323
19.9917873226915,20.0101396371934,20.0528076647787,19.9898325551371,19.9938280155556,20.0456779853493,20.0444166105061,19.9978016139891,19.9947538527112,19.9896419661992,20.0768909564044,19.9868617182774,19.9921831210773,20.0409618350934,20.0172884922788,20.0879308362729,20.0252347164395,19.990597839095,19.9888294457115,19.9886569663252,20.0390354279586,20.0163055595445,20.0218198640247,19.9943008188012,20.0465049133579,34.3434343434343
19.9904501700625,20.0083554576587,20.0494823143911,19.9890157154048,19.9928230169185,20.0424197505691,20.042537244587,19.9964656965337,19.9937084406365,19.9890810789535,20.0730616735145,19.9860491127295,19.9912298126152,20.0384266407357,20.01579382578,20.0837087982708,20.0224048715463,19.9897657411645,19.9879581762149,19.9880157118509,20.0363539790588,20.014044539262,20.0200944744143,19.9926378087299,20.0441350935555,36.3636363636364
19.9881279213618,20.0045095629744,20.0449043235454,19.9880203165098,19.9917179974769,20.0376359656249,20.0399313979515,19.9943566610681,19.9918986499638,19.9884432368463,20.0674363322482,19.9847366602033,19.9894051649604,20.033786872318,20.0133335599057,20.0780487064401,20.0181004984102,19.9888104450503,19.9867434391372,19.9871853520463,20.0318585830793,20.0108724452623,20.0166003566324,19.9902754021004,20.0397413834326,38.3838383838384
19.9924777902845,20.00749272678,20.0464244409643,19.9913108168134,19.9949511490619,20.0395382668142,20.0409698991151,19.9977262101242,19.9948638635131,19.990900167481,20.0680536365929,19.9882410918519,19.9924009194696,20.0354220456065,20.0152750190514,20.0783580904449,20.0211174663449,19.9921019550401,19.9902477309015,19.9899174325253,20.0337336927218,20.0139037694454,20.018578959399,19.9952155437146,20.040978336894,40.4040404040404
19.9956381971351,20.011858367281,20.0480521713135,19.9926765210802,19.9960595494156,20.0418918514128,20.0419375959296,20.0000653008243,19.9971405908504,19.9918365035019,20.0699964028814,19.9903265041849,19.9949410891758,20.0388452760009,20.0172901214267,20.0793806663414,20.024070146826,19.9933500737864,19.9920015931285,19.9911548112987,20.0367835876266,20.0159901711964,20.0219246738889,19.9979248982008,20.0440686844468,42.4242424242424
19.9931812364509,20.0084618183429,20.043732684885,19.9916918804457,19.9950158825909,20.0374301383024,20.0394378096908,19.9978948053939,19.9952908945961,19.9912589667123,20.0649903284637,19.9889306377481,19.9930905300082,20.0348829870372,20.0149360514308,20.0741911796636,20.01992708712,19.9924305080259,19.9907373931693,19.9903356236519,20.032760437354,20.0128338365626,20.0189109693012,19.9953992009418,20.0403831309338,44.4444444444444
19.9945187863092,20.0091915103126,20.0431055231098,19.9926017199033,19.9957778156693,20.0370366288703,20.0391243744422,19.9988151998138,19.9961894554021,19.9919492391985,20.0637790180047,19.9900603771615,19.9940688178973,20.0346827575763,20.0152382070498,20.0726523076778,20.0201930587048,19.9933028659052,19.9917748076256,19.9911433248795,20.0326055185251,20.0132452536486,20.0191925028715,19.9967082433062,20.0400497445067,46.4646464646465
19.9970998741519,20.0117808568809,20.043889322694,19.9941562046823,19.9971682636639,20.0382601202569,20.0396246901196,20.0007586745271,19.9980171202375,19.9930901851055,20.0643141191904,19.9920090949436,19.996027898669,20.036342018456,20.016547902264,20.0726504001399,20.0220889905338,19.9947939743444,19.9935683783174,19.9925053823458,20.034170402024,20.0148629596202,20.0210394410096,19.9992337640369,20.0414542086176,48.4848484848485
19.994724757928,20.0087907696637,20.0400087863571,19.9929211453749,19.9958268327638,20.0342844896001,20.0373376068904,19.9986692619175,19.9962696414112,19.9922859342448,20.0598633418205,19.9905387903956,19.9943136221015,20.0328339188731,20.0144273117608,20.0680122082961,20.0183635131747,19.9935814407705,19.992139951691,19.991511491248,20.0306099259661,20.0119105329256,20.0183806802656,19.9966102382174,20.0381760450671,50.5050505050505
19.991808840981,20.0040753580146,20.0352166300233,19.9917771815945,19.9946627660032,20.029143667934,20.0345342406932,19.9961619326038,19.9940623315066,19.9915989603051,20.0539020594314,19.98888030914,19.9920304470506,20.0275056383615,20.0115920638824,20.0622314278418,20.0135950243781,19.9925168832421,19.9906677216319,19.990547292333,20.0255440619277,20.0084406860654,20.0142067149694,19.9937784958459,20.0331250169088,52.5252525252525
19.9994459862296,20.0118170504215,20.0407635422533,19.9963896535017,19.9991201258126,20.0355630515584,20.0378521418317,20.002259260559,19.9995136833,19.9949084606641,20.0592632926508,19.9944011332032,19.9976524951257,20.0338990122968,20.016275847571,20.0669146376812,20.0211615820277,19.9970087212637,19.9959055422297,19.9944667583011,20.0319811766848,20.01482764286,20.0201681364895,20.0017639158137,20.0387501944776,54.5454545454545
20.0023607096874,20.0163683757969,20.0427158098072,19.9976676284737,20.000187073992,20.0382425182562,20.0389474654245,20.0044847717961,20.0016921445583,19.9958205046608,20.0618065815596,19.9963245976359,20.0000872097315,20.0377949757104,20.0183508711839,20.0685070146413,20.0242471437891,19.9981802105744,19.9975270157795,19.9956466842921,20.0353800056114,20.01694495645,20.0237910361451,20.0042125309838,20.0423442492189,56.5656565656566
19.9997775650753,20.01341372897,20.038936218071,19.9963194481358,19.9987439317236,20.0343562834806,20.0367032324905,20.0022796636385,19.9998500032789,19.9949516661202,20.0576216814815,19.9947191685332,19.9982733737507,20.0345099196683,20.0162249559111,20.0641079895326,20.0204915543546,19.9968532917236,19.9959699779705,19.9945755049596,20.0319445261418,20.0139371433335,20.0212519991587,20.0013492028409,20.0393323761846,58.5858585858586
19.9962794020993,20.0085167574707,20.0340250559917,19.9945370135027,19.9968845930614,20.0290839360805,20.0338014171334,19.9993323698253,19.9972975097052,19.9937658348596,20.0517239525225,19.9925400861659,19.9956715350434,20.0291796431178,20.0132293530928,20.0583755700077,20.0154210965141,19.9951081471721,19.9939022997748,19.993124181837,20.0268033183342,20.0100763572929,20.0170157401184,19.9976947269801,20.0343287504542,60.6060606060606
19.9912627392237,20.0016381496238,20.0276244042255,19.9918729470336,19.9941661143775,20.0221231815673,20.029982836396,19.9951292365724,19.993607960449,19.9919435676108,20.0440673406293,19.9892895163005,19.9918886041978,20.0219056979836,20.009095129373,20.0511017962867,20.0085886039787,19.9925077489315,19.990826516705,19.9909149426327,20.0198698493279,20.0048135585133,20.0111054112347,19.992513856368,20.0274896350102,62.6262626262626
19.9929614913303,20.0015522725133,20.0272878366495,19.9934994957766,19.9957787404063,20.021811203156,20.0297827667231,19.9964233378934,19.9946973808197,19.9931966295461,20.0425880742503,19.9908800552298,19.9929237241428,20.0208505433092,20.00933598699,20.0497379124796,20.0090692846827,19.9941512408035,19.9924917187359,19.9922667924139,20.0192573737506,20.0057665195995,20.0106169245433,19.9947136552516,20.0262225265572,64.6464646464647
19.9966931766562,20.0057418356285,20.0297368271674,19.9955752204547,19.9977264995275,20.0248477273417,20.0311388114839,19.999332845278,19.9973602879989,19.9946867287019,20.0450208019089,19.9935044814965,19.9957424101311,20.0241747027956,20.0116012461754,20.0516082215303,20.0127577395257,19.9961497929817,19.9949069934275,19.9940614661737,20.0225034199207,20.008707753852,20.0137772107934,19.9984251178565,20.0291140713996,66.6666666666667
19.9955553020966,20.0050783057298,20.0278390811308,19.9946115392372,19.9966169106323,20.0231158176717,20.0298853017117,19.9982706154829,19.9965544693892,19.9940001800951,20.0431149815065,19.9926518330173,19.9950500525122,20.0231535040492,20.0106916604789,20.0492950330092,20.0111650711499,19.9951458879778,19.993944380092,19.9933294177906,20.0212513865948,20.007176942355,20.013098401311,19.9968526111415,20.0281519708988,68.6868686868687
19.9849758874925,19.992221393278,20.016374573833,19.9887368492076,19.9907573651779,20.0105391167362,20.0229790299156,19.9895268838535,19.9888311152938,19.9899142678562,20.0302133316705,19.9855013211609,19.9871324143731,20.0104584551827,20.0027539311096,20.0370910837992,19.9981908937713,19.9894285308384,19.9871822110336,19.9883999043807,20.0088440229053,19.9968342289309,20.0023800561536,19.9858840425122,20.01643211019,70.7070707070707
19.9784296705384,19.9819343688146,20.0080134875084,19.9856430289432,19.9877243785619,20.0011692167205,20.0179478329259,19.9840752410839,19.9838687964417,19.9877971609926,20.0196489342722,19.9813799592888,19.9818934268147,19.9996977317115,19.996997083759,20.0275442574536,19.9890834714475,19.9864725074942,19.9834591091077,19.9857455564321,19.9989359740366,19.9901702150316,19.9934787414971,19.9796730518647,20.0062090851898,72.7272727272727
19.9349529527382,19.9325603152016,19.9650123382125,19.9587703841874,19.9604962021404,19.95403322424,19.991571630165,19.9476748232724,19.9516179274602,19.9681436774151,19.9733252482645,19.9505047070759,19.9494451314948,19.9525299813757,19.965874850133,19.9834742682378,19.9387435689181,19.9599524678371,19.953638153312,19.9630225899303,19.9526196416563,19.9484439158445,19.9529973581906,19.9331721425327,19.9628379065079,74.7474747474748
19.8754968074898,19.8451553194417,19.8810869215721,19.9242381722794,19.9220616148038,19.8671726348266,19.932740968027,19.8871884264459,19.8934391380106,19.9377637895676,19.8837956609883,19.9105867147168,19.8976664594039,19.8638600513322,19.9049966673034,19.8845643117867,19.8472504841337,19.9253735810974,19.9169021057149,19.929833048871,19.8673118368228,19.8735334468359,19.8817410108839,19.8701600287781,19.8773746043675,76.7676767676768
19.800635692358,19.7141390857675,19.7357829446711,19.8787964666203,19.8669036275114,19.7256109149657,19.8202393705976,19.7929290975274,19.7971333734709,19.8912756961383,19.7344706335863,19.8608385723991,19.8220020431,19.7232648499855,19.7996021393927,19.6952693008659,19.6982120232233,19.8789056221481,19.8720401017062,19.8812939235912,19.7320323648338,19.7497706673632,19.776891165107,19.7868347362068,19.7354838946492,78.7878787878788
19.7078178289835,19.5433581359752,19.5400395964686,19.8209088938032,19.7954526965448,19.5374375607786,19.6649114385129,19.6694148209227,19.6689455748376,19.830070079461,19.5334072680358,19.7987712158777,19.7240834076278,19.5361639597378,19.6570340420052,19.4329318522687,19.5008863813646,19.8193899232457,19.8161148364302,19.818083017016,19.5526518339586,19.5858073763544,19.6406724795262,19.6820047972862,19.543401202949,80.8080808080808
19.6257355323528,19.3575849733524,19.3227887023172,19.7757443621816,19.7364982641871,19.3313603027246,19.4866764437184,19.5442204866036,19.5332027377841,19.7759994929373,19.3056203255254,19.7474234394423,19.6249906882219,19.3254279451862,19.4978733900186,19.1277843561155,19.2885772187254,19.7731815674193,19.7733527682111,19.7620064827541,19.3537691662223,19.4137969853024,19.4919010787788,19.5922500542618,19.3221353857617,82.8282828282828
19.6828720507038,19.3893197690649,19.3481942491624,19.8102975142496,19.7729227518604,19.3631699690024,19.4904424243355,19.5848515987913,19.5631737084781,19.8003036067736,19.3167289254757,19.7868244542611,19.6584080152249,19.3379672304016,19.5126281648642,19.124848027478,19.3330066456447,19.8076935419276,19.8118033085583,19.7897678778909,19.3762985778432,19.4575272306717,19.5133274018006,19.6576785214379,19.3197080582394,84.8484848484848
19.7122393649855,19.4312010934754,19.3860137520402,19.8257365519213,19.7910498680139,19.4042301123914,19.5098965802132,19.6125740472363,19.5878901315805,19.8124864567864,19.3546580415706,19.8043109118558,19.680577109825,19.3760302615693,19.5360666552057,19.1658279424007,19.3799104319791,19.8235434595418,19.8280740426501,19.8031955026204,19.4146929932731,19.4937462724804,19.5436627977568,19.6913141534692,19.3523747856327,86.8686868686869
19.732037430451,19.4622111720087,19.4152373017483,19.8369641160399,19.8049303477177,19.4352631627478,19.5250351464442,19.6328528374146,19.6061022872822,19.8218507964208,19.3849409320297,19.8161162903192,19.6957303803453,19.4062736800105,19.5535393832422,19.2008929814793,19.4154571634763,19.8353122969923,19.8392880480826,19.8131025709311,19.4438915647499,19.5211791978927,19.5655089453296,19.7155323061753,19.3801171357538,88.8888888888889
19.7539285894318,19.4943700977634,19.4459173081895,19.8496339660181,19.8200429171986,19.467722676616,19.5414188795503,19.6548435352445,19.6258767503235,19.8322502005987,19.4165475922963,19.8297115818665,19.7125200473176,19.4377305966389,19.5723849265,19.2373118036309,19.4524535312996,19.8484203273532,19.8522145849809,19.8242929966335,19.4743617948127,19.5502345883948,19.588460081914,19.7417145848408,19.4092819612072,90.9090909090909
19.7745477355274,19.5256636360148,19.4755102352338,19.8613323772763,19.8339623415099,19.4990453824058,19.5574084918814,19.6757457163655,19.6448459088685,19.8419500869544,19.447420278523,19.8424633303823,19.728675056221,19.4685859550769,19.5907457725337,19.2727013853039,19.4878208771645,19.8604818343203,19.8642127217513,19.8347622141526,19.5040547320259,19.5778469472769,19.6110405599656,19.7659041852877,19.4380853420753,92.9292929292929
19.7858375402047,19.5467484803044,19.4962704909389,19.867232462346,19.8418660943272,19.5205870281776,19.5683719178598,19.6889636037962,19.6571577198626,19.8474775774557,19.4690697366081,19.8487219742655,19.7381813100464,19.4900063554337,19.6029423071435,19.2992305383884,19.5123302029407,19.8667496189285,19.8698679116468,19.8404581017901,19.5243451231689,19.5965339492533,19.6256243449373,19.7796801950113,19.4584140667539,94.9494949494949
19.7436381978911,19.505877088887,19.4611685412416,19.8395672210034,19.8145490213065,19.4819866557967,19.5439232289781,19.6552064809272,19.6271857077912,19.827016418181,19.4325326218495,19.8171959189841,19.7068816464939,19.4525137972876,19.5746550669025,19.2671894719375,19.4715315939323,19.8395494713219,19.8391073283281,19.8169969876211,19.4863909743257,19.5604610124085,19.5903646584693,19.7351457043209,19.4243890560493,96.969696969697
19.7447952273232,19.4853092043156,19.4441194635983,19.8462895811745,19.8221015540942,19.4648263007451,19.5263793003463,19.6516503534938,19.6197808799953,19.8308905335679,19.407624046293,19.8206616863367,19.7010134553331,19.4267769087694,19.559602100249,19.2389947533443,19.4583519414657,19.8469973204247,19.8449621303467,19.8203519486146,19.4650367051531,19.5539987393468,19.5705743357416,19.7423852552416,19.3962391506098,98.989898989899
19.758740486196,19.504482238798,19.4648339363406,19.8536278384324,19.8313687437106,19.4861155614693,19.5371556634765,19.6665704478826,19.6333157941563,19.8373727104199,19.4262609931905,19.8287250003042,19.7119075908527,19.4440307989294,19.571800098403,19.262603484581,19.4835003189796,19.8546634749439,19.8523278920464,19.82719090561,19.4833880079367,19.5742477701116,19.5830785112873,19.7589367667351,19.4111001925129,101.010101010101
19.748203133943,19.4977712516035,19.4606029499094,19.8463506970332,19.8251760442569,19.480903573722,19.5321063240868,19.6598167068592,19.6273604815293,19.8324179601106,19.4212433543897,19.8198920555604,19.7041559375499,19.4381983228251,19.5660237943323,19.2617398213546,19.4790669406405,19.8477899984306,19.8436920595645,19.8211323964363,19.4774138320588,19.5690830829631,19.5752208421192,19.7489989242533,19.4057003776453,103.030303030303
19.678804794471,19.4032234847303,19.3564232924599,19.8003832116099,19.7720542171013,19.3785131422503,19.4508668584005,19.5825514961714,19.5514271778578,19.7888727890531,19.3189755914511,19.7706532447873,19.64103053862,19.3418406115701,19.4881880285267,19.1366373068052,19.3693118895574,19.8009718050794,19.7973273947469,19.7754836757194,19.3815519681264,19.4731022082117,19.4984769249426,19.6707745023554,19.311096518303,105.050505050505
19.5753735177685,19.2119265216985,19.1358446639996,19.739185297215,19.6961446472594,19.1670190737169,19.2731703590055,19.4436708504117,19.4062030906737,19.7229461803256,19.0947839225186,19.7029214222439,19.5302516402798,19.1339547131673,19.3260889268357,18.8426708066244,19.1472688308514,19.7383855765453,19.7376402843813,19.70680297572,19.18072800298,19.2884632226955,19.3455562112738,19.5555437673467,19.0984412498684,107.070707070707
19.5681251386367,19.1426083889162,19.0536095439718,19.7378759939943,19.6909086964313,19.0916829181809,19.1962847915639,19.4110369335749,19.3630536666743,19.713624722556,18.997152341518,19.7006016820797,19.5034371390075,19.0432086889762,19.2626756343414,18.7061968125424,19.0769858753141,19.7368367214515,19.7386934986433,19.6978621014779,19.1016594703029,19.2377781569444,19.286986267648,19.5504574954605,18.9950454230367,109.090909090909
19.5653618656965,19.120324096934,19.0261893519295,19.7355103964066,19.6879013586606,19.0676749497193,19.1650498213925,19.3992090361452,19.3466064022348,19.7081463945163,18.9626724179713,19.6975902449952,19.4924970505735,19.0107685115495,19.2380202829952,18.6586119180573,19.0570129478505,19.7346745510394,19.7368466277714,19.6923172417413,19.0747211842607,19.2217514325253,19.2652909364601,19.5494596251653,18.9553333874606,111.111111111111
19.573499696824,19.1205529542271,19.0240907327304,19.7407589472966,19.6944032497083,19.0680100509988,19.1537061162508,19.4025800656882,19.3459720794186,19.7106919903589,18.9561979302133,19.7021853694635,19.4932029732032,19.0048666591133,19.2315030535422,18.6477100866447,19.0621786975506,19.7404294854664,19.7421228229477,19.694910997259,19.0718376757509,19.2261915194992,19.261405776796,19.561638160742,18.9441915312348,113.131313131313
19.6205093377793,19.176631102134,19.0788184071314,19.7695686732941,19.7268445742442,19.1259996023018,19.1832384910332,19.4466280373451,19.3847672182749,19.7335741442619,19.0090721028289,19.7334748986499,19.5279612142537,19.0564980307849,19.2662659518346,18.7063217448009,19.1286238238805,19.7697525137994,19.7723103589437,19.7199590069945,19.1245916560117,19.2812757625824,19.3021663487561,19.6162737605473,18.9897214348918,115.151515151515
19.6541384502264,19.2323819940831,19.1301925754901,19.7865145497641,19.7467296594858,19.1806069960262,19.212081068405,19.480982033896,19.4167524311361,19.7478091504644,19.0646416273487,19.7535196290881,19.5557573606909,19.1122089139269,19.2990094603307,18.7684399652645,19.1882517825756,19.7869249547725,19.7903538105477,19.7357349264761,19.177734886917,19.3267180423062,19.3438904894371,19.6530281026291,19.0419711157934,117.171717171717
19.6779940163958,19.2723358077479,19.1699102041609,19.8005294442201,19.7638750226716,19.221586301472,19.2347328249638,19.5075143991548,19.4415329791284,19.7603287744404,19.1062711652994,19.7683706337432,19.5758115345116,19.1530715934319,19.3236902576226,18.8182182847945,19.2336639071875,19.8014642705742,19.8042672851878,19.7489129566484,19.2166562300425,19.3624631727726,19.3729477623139,19.6810647682547,19.080985910521,119.191919191919
19.689010162518,19.2967228598959,19.1968906518428,19.8068073864126,19.7730646010007,19.248300933909,19.2501557154911,19.5234082570366,19.4570044882715,19.7672995844963,19.1338030701589,19.7743724473973,19.586507341662,19.1791189770173,19.3394475846035,18.8548519093101,19.2635943132195,19.8083275679249,19.8096226886393,19.7556572339788,19.2413275771502,19.3857974230941,19.3895496416806,19.69506999917,19.1064822086678,121.212121212121
19.6791903823316,19.2960636751628,19.2026769621685,19.8002469813139,19.7689531923694,19.2516446885419,19.2528813396677,19.5216059645572,19.4567471115556,19.7646915616899,19.1382749332663,19.765813299215,19.5815920914479,19.1812074530957,19.3400316257961,18.8694181533394,19.2682983029359,19.8024155948569,19.8009228977125,19.7515072702145,19.2428092090837,19.3885646854778,19.385926797913,19.6865402352939,19.1099026909442,123.232323232323
19.6904015921492,19.3119614630709,19.2246366669671,19.8084268735493,19.7797798032654,19.2723855551924,19.2655130142143,19.5367607835018,19.4708973679144,19.7728358671502,19.1571929769645,19.773235087132,19.5911678605269,19.1972431555371,19.3525976105426,18.897897162965,19.2929143267396,19.8111657374516,19.8082300443151,19.7595463905359,19.2597037813416,19.4098027380231,19.3953322776348,19.7019359742962,19.1251690278906,125.252525252525
19.7265727497021,19.3589577674687,19.2721698490222,19.8312547845641,19.8052044297097,19.3215604032496,19.2939716363918,19.572717918125,19.503847041956,19.7915891551105,19.2047643633948,19.7979646178678,19.6198832209567,19.2431602680711,19.3840757670215,18.9532124625924,19.3474384500072,19.8342901807521,19.8320068206291,19.7800145657156,19.305419733212,19.4548632532684,19.4303335481723,19.7430826959137,19.1681224339481,127.272727272727
19.7490386846387,19.3981732871777,19.3095426664183,19.8434389284284,19.8194835514598,19.3604649555718,19.3163233092434,19.5972058100845,19.5273105922628,19.8025263889358,19.2453228583007,19.8119234524755,19.6396931151554,19.2834715790797,19.4085354251265,19.0000238552916,19.3891062293918,19.8466578274685,19.844633993876,19.7918170569507,19.343537059017,19.4871154708135,19.4600784089168,19.7671520116545,19.2068910425238,129.292929292929
19.7743083572635,19.4367816374896,19.3475954200749,19.8591714503568,19.8374121046255,19.3996778958796,19.3395854331126,19.6240273942408,19.5526009254918,19.8162174674469,19.2853007444339,19.828944254054,19.661163576197,19.3228433609037,19.4338200505236,19.0465926287966,19.4315503585083,19.8626630318525,19.860742245649,19.8064932765365,19.3812554757764,19.5214228390901,19.4894242900587,19.7952689385685,19.2447220025074,131.313131313131
19.8223657412984,19.5057884451575,19.4092161807168,19.885327761725,19.8648772667597,19.4657179211981,19.3769985000071,19.6692403556792,19.5947045714983,19.8368052841089,19.3527624754939,19.8607502195752,19.7005215961449,19.3914186763749,19.4767107313959,19.1175524661471,19.5017096772139,19.8883356078638,19.88994161677,19.8303083032081,19.4468413047197,19.5767660397943,19.5441296433078,19.8448270863453,19.3095454295641,133.333333333333
19.8358105462693,19.5370260828038,19.4380036162625,19.8921661814244,19.8732545785073,19.4954327696759,19.3951555138515,19.6861802766596,19.6119235781889,19.8439882645404,19.3860582420721,19.8688847230039,19.714562822661,19.4253361155559,19.496045082046,19.1559222775451,19.5321612309681,19.8952580711746,19.8968254059696,19.8378613544671,19.4774575023377,19.5996519558394,19.5688349882785,19.8579267584235,19.3432851708603,135.353535353535
19.8421925879516,19.5544145290172,19.4576243136737,19.8960880180023,19.8786952872058,19.5142195774535,19.4083558400271,19.6973392029269,19.6237383830045,19.8491147363311,19.4067709186987,19.8729794040824,19.722782735908,19.4451113624691,19.5089242551968,19.1836408102296,19.5518003125871,19.8993561994994,19.9002073240979,19.8429017965617,19.4956448544964,19.6154360936245,19.5819715972103,19.8646719275348,19.3636216366866,137.373737373737
19.8436144238817,19.5639891376814,19.471514094636,19.8974280673501,19.8815164316235,19.526441807792,19.4183531043043,19.7042843537109,19.6317402113352,19.8523778662037,19.420310641789,19.8738534054149,19.7271174509681,19.4569512525755,19.5177879143654,19.2049648734513,19.5646518678039,19.900937299082,19.9006238368364,19.8457160417717,19.5067430501077,19.6261793208663,19.5886398775344,19.8664346720703,19.3764235503615,139.393939393939
19.8468968416658,19.5742283263906,19.4863436906213,19.9001139660729,19.8856218329316,19.53964166885,19.4290496103102,19.7125661213103,19.6408427572142,19.8565458120514,19.434327745198,19.8762008581821,19.7326302271118,19.4690328742716,19.5274719350869,19.2267586698898,19.5787119785241,19.9038410286167,19.9025417317299,19.8495971532533,19.518489433517,19.6382305848363,19.5957979125243,19.8703539699549,19.3892494502119,141.414141414141
19.8535682489198,19.5886152201463,19.5042447868449,19.9044940399176,19.8912737700712,19.556416542359,19.4416316164428,19.723405164687,19.6522416860162,19.8618081326367,19.4519756011984,19.8808035783861,19.7406800826458,19.4850089119934,19.5395396445183,19.2515509075663,19.5964420231833,19.9083446914247,19.906531300376,19.8548902130456,19.5339881525242,19.6530868637826,19.6064542307252,19.8775597536511,19.405624516303,143.434343434343
19.8615052149786,19.6043228696227,19.5229491463772,19.9098799903806,19.8979134785629,19.5741816215458,19.4547862961293,19.7351169330603,19.66438887392,19.8677920057945,19.4707076611465,19.8864178015555,19.7496072538942,19.5022673655011,19.552341706839,19.2770068124385,19.6151330785616,19.9138659928626,19.9115811049471,19.860968312772,19.5506373345358,19.6687662943498,19.6183318154531,19.8861537257076,19.4232059024519,145.454545454545
19.8687539244115,19.6207238801724,19.5413827609062,19.9139679021564,19.9030133173851,19.5919265474496,19.4677995255033,19.7460537082338,19.6759946483432,19.8726731661937,19.4899668717133,19.891183346831,19.7582639953146,19.5204244069905,19.5651074081892,19.3023678769465,19.6334057184126,19.9179730635013,19.915536346394,19.8660186049414,19.5678031242338,19.6835554619175,19.6310284005259,19.8932791231886,19.4417415108589,147.474747474747
19.8761240169742,19.6359903436804,19.5590802491828,19.9187941182168,19.9088816604372,19.6087816739676,19.480534366433,19.7569849165274,19.6874896590381,19.8781212380295,19.5081046033252,19.8963953408542,19.7668049406712,19.5373735194402,19.5774782597061,19.3266061440121,19.6508472802989,19.9228673688018,19.9201360735011,19.8716090957574,19.583924924331,19.6980943678476,19.6428624082435,19.9009497296383,19.4591313555979,149.49494949495
19.8844821520361,19.6525374740842,19.5775612868033,19.9240027803572,19.9150271244007,19.6266182328957,19.4938106454537,19.7685633179198,19.699588953679,19.883771824769,19.5273066412521,19.9022385128947,19.7761174137362,19.5555342018458,19.5905612789122,19.3515336326183,19.6692101965751,19.9280959782819,19.9252771824908,19.8775151066727,19.6011772915716,19.7132696608128,19.6558688043703,19.9094298371551,19.4776419247224,151.515151515152
19.8942919497416,19.6709166546175,19.597254832379,19.9299557953537,19.9218204761036,19.6459125610286,19.5078904069975,19.7811868559331,19.7126372848601,19.88989531131,19.5480788216967,19.9090842340003,19.7865408012816,19.5754671262316,19.6046723529325,19.377598816695,19.6890000616916,19.9340202641044,19.9313409161078,19.884040150551,19.620063371863,19.7295234250698,19.6705171986102,19.9192627903787,19.4978098381193,153.535353535354
19.9022806414611,19.6876717062069,19.6151703666667,19.9346196574515,19.9272259828527,19.6633623685736,19.520980853441,19.7921832613995,19.7242943923649,19.8950394964066,19.5673004476921,19.9145947595768,19.795696855864,19.5939830609728,19.6176295510875,19.4018643959498,19.7066183186346,19.9386377793442,19.9360587472623,19.8894885363917,19.6373853623424,19.7438414365798,19.684024710185,19.9269168246824,19.5167575661008,155.555555555556
19.9094061960336,19.7029025337903,19.6318211887527,19.9389014533859,19.9321962807445,19.679410096083,19.5334268814473,19.8023617116999,19.7351993740372,19.8998779623223,19.585062131745,19.9196183671398,19.8041504974929,19.6109898001049,19.6297911445348,19.4246307508332,19.7227414196881,19.942871922271,19.9403517261273,19.8945919780691,19.6532890516128,19.7570844916164,19.6963748456732,19.9337149708853,19.5343087730798,157.575757575758
19.9147793463782,19.7155611514231,19.6463499611174,19.9423628929237,19.9363376643263,19.6931012754148,19.5447015644049,19.8109928798253,19.7446967314333,19.9041271623309,19.6004120551379,19.9235444979623,19.8112231258631,19.6254796964804,19.6405150588037,19.4450337929368,19.7363598530121,19.9463219215073,19.9436682629652,19.898962842449,19.6668086300058,19.7684306326498,19.7066924692266,19.9387734368885,19.5495271447616,159.59595959596
19.9213431907244,19.7294469544069,19.6617838072912,19.9463562685397,19.9409139981516,19.7078631374994,19.5565742977323,19.820461163655,19.754939377239,19.9086747626065,19.6167861924914,19.9282656663845,19.8191700732804,19.6410606994562,19.6520027448875,19.4661975169897,19.7510846155471,19.9502501844643,19.9476940648174,19.9037745313351,19.6814302451678,19.7806448263024,19.7180791976614,19.9449524254901,19.5657152468145,161.616161616162
19.9270101531832,19.7421520176993,19.6760750665623,19.949919131106,19.9450374732027,19.7214131695752,19.5678264920999,19.8290788674022,19.7644115966876,19.9128972112873,19.6320084220238,19.9324215231224,19.8264129364203,19.6555189638017,19.6627557805349,19.4860802201379,19.7644657986852,19.9537643153902,19.9512175420619,19.9081902315494,19.694923787196,19.7917881049128,19.7285945691666,19.9502048692073,19.5808821749977,163.636363636364
19.9308336501034,19.7530227206322,19.6885538667702,19.9520506861072,19.9476153175042,19.7330539056356,19.5780282328343,19.8360503107699,19.7724595142453,19.9159970670581,19.6454878978045,19.9351684792528,19.8323334454116,19.668273962326,19.6722786719289,19.504088493228,19.7756863074144,19.9558108434986,19.9532901758064,19.9114146705277,19.7066743148286,19.8010151538832,19.7377182682564,19.953267848026,19.5945110470153,165.656565656566
19.9308754902719,19.7581857826228,19.6966154451095,19.9526260484623,19.9487376988075,19.7396806911987,19.5856913699269,19.8398442390516,19.7775673718226,19.918047319433,19.6537143397763,19.9355947247318,19.8352030164488,19.6754415218006,19.678641212264,19.5172704875025,19.7817341913991,19.9564231699306,19.9533743063601,19.9132337333359,19.7131794151402,19.8064509451715,19.7421634483181,19.9528497819351,19.6029410459169,167.676767676768
19.9338956086695,19.7663272222992,19.7072079596843,19.9547689981972,19.9513410279901,19.7491577852021,19.5948818992939,19.8459280744034,19.7846760120166,19.9211162044256,19.6645398088874,19.9380407498377,19.8402060293618,19.6852375607134,19.6869025782205,19.5327796664185,19.7908959973735,19.9585317909261,19.9553409196577,19.916349448615,19.7224156131712,19.8144324651723,19.7490116495638,19.955502937822,19.6136749065124,169.69696969697
19.935563552116,19.7734691003029,19.7165410200216,19.9558341864424,19.9527945169385,19.7573874268332,19.6033021310804,19.8507618357959,19.7907043931687,19.9233368962024,19.6743701702879,19.9394072175458,19.8442423459544,19.6941722223314,19.6943043558232,19.5470444935368,19.798575022294,19.9595465774922,19.956201481524,19.9185496330351,19.7306502290552,19.820975191551,19.7551456928114,19.9565196352522,19.6236578094376,171.717171717172
19.9347660137764,19.7770465721606,19.7229998237633,19.9557457722571,19.9531268854427,19.7624031338617,19.6100466848075,19.8534748114829,19.794774191471,19.9247308521193,19.6808847141497,19.9391969995617,19.8462863945055,19.6996320878027,19.699650886904,19.5581701578678,19.8029139572177,19.9594685599674,19.9556676949175,19.919715287559,19.7355804332391,19.8249973147391,19.758371872938,19.9551987917024,19.6304109915122,173.737373737374
19.932756732021,19.7785394560216,19.7278404590133,19.95510057794,19.9529182553421,19.7656138909602,19.6158389127451,19.8550742851392,19.7977864009277,19.9257008903242,19.6854164435093,19.9382084025231,19.8472772820676,19.7029594134148,19.7038412921639,19.567417978379,19.8054316503973,19.9588698168795,19.9544598190121,19.9203513945135,19.7385743413835,19.8276732946797,19.7598587818207,19.9527797858064,19.635124998057,175.757575757576
19.9173283622158,19.7663440978825,19.720492118535,19.9451830416848,19.9431901411731,19.7555401917028,19.614233460035,19.8454819022767,19.7910347388272,19.9197841403106,19.6774580448262,19.9272375787515,19.8385304874554,19.6935754511283,19.6991459298929,19.5646532198339,19.7933771241298,19.9489854736822,19.9433058486294,19.9132801477057,19.7288249674672,19.8177741904795,19.7503090235316,19.9354133896911,19.6282974627035,177.777777777778
19.8984497086957,19.7424969667928,19.7062718126873,19.9369743781137,19.935871863137,19.7369576618369,19.6087911743785,19.8331117819766,19.7811085014011,19.9155392394518,19.658816976308,19.9155477959404,19.8258702835538,19.671928046044,19.6893256390084,19.5532666961797,19.7736853037362,19.9413055449983,19.9327174969186,19.9071951549208,19.7086189122476,19.8041208377454,19.7306033442038,19.9174272035509,19.6096251897557,179.79797979798
19.8973088996322,19.7409745984785,19.7098788738784,19.9371601558287,19.9365388908493,19.738626144974,19.6136988839905,19.8349085488628,19.7838980200758,19.9168573062065,19.6602226914141,19.9152453842785,19.8266101902012,19.6712070680004,19.6924499323761,19.5600382664222,19.7754274471841,19.941581324412,19.9323903797503,19.908253582517,19.7088617996595,19.8068540393221,19.7289969478671,19.9168443233058,19.6099332379588,181.818181818182
19.8993428600388,19.745806761275,19.7172820285914,19.938679975588,19.938468795069,19.7449852509134,19.620686964617,19.8391259947692,19.7889389358482,19.9190497614476,19.6672717778015,19.9168051861302,19.8299197630254,19.6770605975925,19.6983621891739,19.5711650660417,19.7816663569596,19.9431290395379,19.9337031468938,19.910424464062,19.7147133850971,19.8124417297371,19.7328551489913,19.9190714621374,19.6165232378888,183.838383838384
19.9028159676949,19.7531444926041,19.7261675652258,19.9408464599222,19.9409843907221,19.7531760074254,19.628514535986,19.8444159519763,19.794951126054,19.9216460623231,19.6765106297315,19.919271974343,19.8343457575996,19.6855286503701,19.7053975753778,19.5838973008055,19.789684405972,19.9452817483621,19.935827389624,19.9131326391869,19.7227580504084,19.8192393312779,19.7389118410132,19.9226186481691,19.6256370295423,185.858585858586
19.9006851772912,19.754742271516,19.7298229810744,19.9394220579802,19.9398544015725,19.7556833145672,19.6331932735995,19.8450246329725,19.7968548817618,19.9216223796125,19.6804877385575,19.9176949726482,19.8346821631983,19.6887543663607,19.7086565985659,19.5914424100983,19.7914478377543,19.9438770754695,19.9340034373362,19.9128294469454,19.7254297518728,19.8207167758127,19.7404161521894,19.9200289504876,19.630050418937,187.878787878788
19.8973595924239,19.75321051574,19.7314636002689,19.9378873578515,19.9386835010616,19.7557848686731,19.6367312602228,19.8446038179993,19.797691977779,19.9215401787573,19.6815566010763,19.9155934747637,19.8338360392113,19.6887091072891,19.7104496862816,19.5964990904279,19.7909581224247,19.9424263677896,19.9318808953683,19.9123509226937,19.7252648022706,19.820873870082,19.7392432689621,19.9167146981155,19.6313152866516,189.89898989899
19.8893388801274,19.7459307833708,19.7283522779472,19.9336204152051,19.934810116022,19.7506204213883,19.6373966369574,19.8402332157267,19.7949820967352,19.9194861675515,19.6773366020465,19.9102004461485,19.8293965780804,19.6831124515286,19.7087610906149,19.5966124299133,19.7848921076808,19.9383197024779,19.9266463245992,19.9095234199166,19.7197785786584,19.8165135931886,19.7333334276116,19.9085375806188,19.6274229675714,191.919191919192
19.8788907342555,19.7351251271359,19.7223916029604,19.9277968083694,19.9292978429738,19.7423266467184,19.6362521253703,19.8336673976456,19.7902304007518,19.9161650332727,19.6697729936909,19.9030753372942,19.82294876953,19.6739474079114,19.7049589411888,19.5935470591021,19.7756166576787,19.9326512928273,19.9197534832455,19.9053153946595,19.7110036673855,19.8095969002499,19.7244438139882,19.8978749272501,19.6201160618989,193.939393939394
19.8550638243412,19.7023144353433,19.6902400698564,19.9135198353639,19.913056028662,19.7090722028704,19.6144745220685,19.8094318692577,19.7674595943212,19.9036273615857,19.6369443122791,19.8869982482025,19.8028556168341,19.6415914970704,19.6822296630416,19.5569496507745,19.7394084867586,19.9182282584491,19.9048016125888,19.8917642568392,19.67926842572,19.7793885052772,19.6983006252977,19.8717231218574,19.589581805094,195.959595959596
19.8083998080052,19.6274978769388,19.605999629056,19.8842684727703,19.8775051040999,19.6269715709936,19.5504440756535,19.7522628254618,19.7102257435488,19.8743334012849,19.5531116594423,19.8556039700361,19.7577494666142,19.5631871955743,19.6218151749801,19.4500048725941,19.6510754826687,19.8881915192826,19.8760218191223,19.8613090238783,19.6024699276729,19.7047680723542,19.63944608033,19.8184122154759,19.5115648296862,197.979797979798
19.8120246497621,19.603425303165,19.5764275614291,19.889483081589,19.8810509793919,19.600232561496,19.5237235267577,19.7440961866127,19.6974430744033,19.8752414511135,19.517410809213,19.8605096415628,19.7517691117945,19.530386823737,19.6004986670143,19.3978174184788,19.6260644459646,19.8932957683705,19.8825114503582,19.8626844926415,19.574412966981,19.6886088903773,19.620020849727,19.8237263959575,19.4738664571182,200


==> Data/Tin_o.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,time
20.0037142558259,20.0037266445711,20.0037266111798,20.0037291305251,20.0037277129768,20.0037287966034,20.0037292182264,20.003727990568,20.0037284964222,20.0037292105373,20.0037293947151,20.0037302137832,20.0037301674934,20.0037302552053,20.0037300012903,20.0037299580166,20.003728883327,20.0037301698025,20.0037302594683,20.0037296003771,20.0037280813282,20.0037283916691,20.0037300975731,20.0037277175881,20.0037299675797,0
19.996159134516,19.9961738080761,19.996166738273,19.996158500116,19.9961535143631,19.9961540632624,19.9961527504875,19.9961504374617,19.9961503333669,19.9961496463947,19.9961507889352,19.9961495546011,19.9961497288005,19.9961498429283,19.9961497189133,19.9961532898869,19.9961497907521,19.9961493782515,19.996149560799,19.9961492234835,19.9961494747417,19.9961494726917,19.9961499184751,19.9961493257898,19.9961499529201,2.02020202020202
20.0000017520768,20.0000026755794,20.000001001496,20.0000043270294,20.0000014599446,20.000001775398,20.0000015899885,20.0000019899897,20.0000027085486,20.0000035220529,20.0000030830386,20.0000054161351,20.00000459963,20.0000042309866,20.0000020671913,20.0000037539174,20.0000002954932,20.0000053082911,20.0000055701347,20.0000046382268,20.0000030058723,20.0000008023005,20.0000053947322,20.0000040846122,20.0000051774929,4.04040404040404
20.000000679499,20.0000013081025,20.0000003207927,20.0000021867123,20.0000008950408,20.0000009685733,20.0000007708507,20.0000013441766,20.0000016601232,20.0000021238587,20.0000017505632,20.0000029842434,20.0000025523734,20.0000024118286,20.0000014546899,20.0000018165222,20.0000006094654,20.0000029559002,20.0000030997391,20.0000025901881,20.0000019214566,20.0000008376377,20.0000030196648,20.0000023552254,20.0000029376264,6.06060606060606
20.0000000167428,20.0000002061414,19.9999999375782,20.000000343399,20.0000001489008,20.0000001573804,20.0000000600772,20.0000002631023,20.0000003355032,20.0000003595523,20.0000003839278,20.0000000570028,20.0000003251044,20.000000393467,20.0000002397186,20.0000003889606,20.0000000124021,20.0000001739161,20.0000000080818,20.0000002658153,20.0000004237076,20.0000000534119,20.0000005023463,20.0000004977702,20.0000005482451,8.08080808080808
19.999999829349,19.9999998774633,19.9999998404273,19.99999986687,19.9999999122315,19.999999917,19.9999998742097,19.9999999305384,19.9999999351247,19.999999881338,19.9999999716698,19.9999997510318,19.9999998321768,19.9999998699367,19.9999999063708,20.0000000180336,19.9999998667873,19.9999997605474,19.9999997253089,19.9999998063827,19.9999999687965,19.9999998650207,19.9999998158831,19.999999933918,19.9999998701483,10.1010101010101
19.9999997772291,19.9999997820394,19.9999997817923,19.9999997750631,19.9999997919812,19.9999997924841,19.9999997838474,19.9999997908607,19.9999997886832,19.9999997710374,19.9999997956603,19.9999997487655,19.9999997608317,19.9999997702394,19.9999997825195,19.9999998091095,19.9999997821576,19.9999997499851,19.9999997450206,19.9999997543499,19.9999997917827,19.9999997792403,19.9999997595527,19.9999997818975,19.9999997676502,12.1212121212121
19.9999997701112,19.9999997704402,19.9999997618917,19.9999997686647,19.9999997601886,19.9999997600923,19.9999997651759,19.9999997645345,19.9999997676656,19.9999997644958,19.9999997628588,19.9999997640495,19.9999997667553,19.9999997709901,19.9999997681685,19.9999997485634,19.9999997592289,19.9999997664124,19.9999997665933,19.9999997658085,19.9999997652934,19.9999997637048,19.9999997707837,19.999999766933,19.9999997707978,14.1414141414141
19.999999770366,19.9999997705464,19.9999997584568,19.9999997668645,19.9999997570615,19.9999997566266,19.9999997628591,19.9999997619853,19.9999997648798,19.9999997594437,19.9999997591323,19.9999997613077,19.9999997617165,19.9999997668638,19.999999764021,19.9999997409758,19.9999997542603,19.9999997626398,19.9999997640412,19.9999997602029,19.9999997608721,19.999999760699,19.9999997672482,19.9999997628956,19.9999997661538,16.1616161616162
19.9999997694408,19.99999977071,19.9999997600223,19.99999976679,19.9999997609338,19.999999760078,19.9999997645241,19.9999997647485,19.9999997665095,19.9999997596805,19.9999997622249,19.9999997658084,19.9999997631186,19.9999997681304,19.9999997647895,19.9999997490417,19.9999997567743,19.9999997687537,19.9999997704246,19.9999997623643,19.9999997630464,19.9999997619497,19.9999997709503,19.9999997644923,19.9999997679033,18.1818181818182
19.9999997658775,19.9999997689818,19.9999997624254,19.9999997645128,19.9999997655291,19.9999997639084,19.9999997664052,19.9999997685914,19.9999997698407,19.9999997619369,19.9999997667021,19.9999997672337,19.999999765526,19.9999997710789,19.9999997680183,19.999999759174,19.9999997620968,19.9999997750458,19.9999997757234,19.9999997690512,19.9999997673063,19.9999997657389,19.9999997745655,19.9999997698157,19.999999771497,20.2020202020202
19.9999997624156,19.9999997670572,19.9999997641425,19.9999997627816,19.9999997690452,19.9999997662635,19.9999997669492,19.9999997716242,19.9999997724296,19.99999976247,19.9999997696301,19.9999997646394,19.9999997668345,19.9999997736321,19.999999770467,19.9999997658381,19.9999997661702,19.99999977936,19.9999997784013,19.9999997745183,19.9999997702659,19.9999997684589,19.9999997761538,19.9999997753591,19.9999997736604,22.2222222222222
19.9999997558431,19.9999997606191,19.9999997613737,19.9999997563713,19.9999997661075,19.9999997620115,19.9999997627684,19.9999997665843,19.9999997675031,19.9999997554287,19.9999997640177,19.9999997580801,19.9999997595019,19.9999997662105,19.9999997647901,19.9999997644257,19.9999997621643,19.999999772836,19.9999997725999,19.9999997676533,19.9999997637113,19.9999997637279,19.9999997700589,19.9999997679867,19.999999766627,24.2424242424242
19.9999997658415,19.9999997701438,19.9999997662866,19.9999997677034,19.9999997723353,19.9999997680823,19.9999997677678,19.9999997729378,19.999999774028,19.9999997661783,19.9999997707967,19.9999997750599,19.9999997695563,19.9999997738954,19.9999997702487,19.9999997721164,19.9999997699966,19.9999997847711,19.9999997877493,19.9999997778077,19.9999997713098,19.9999997716327,19.9999997781822,19.9999997767359,19.9999997736973,26.2626262626263
19.9999997644907,19.99999976598,19.9999997642474,19.999999761085,19.9999997681048,19.9999997643827,19.9999997647112,19.9999997662713,19.9999997675124,19.9999997565682,19.9999997657804,19.9999997538505,19.9999997594339,19.9999997658952,19.9999997646524,19.9999997689307,19.9999997656686,19.9999997630942,19.9999997621051,19.9999997601664,19.9999997658358,19.9999997661516,19.99999976765,19.9999997662214,19.9999997659148,28.2828282828283
19.9999997737904,19.9999997731726,19.9999997675841,19.999999770534,19.9999997712875,19.9999997682266,19.9999997675353,19.9999997691068,19.999999770598,19.9999997623476,19.9999997694913,19.9999997651806,19.9999997648906,19.9999997711992,19.9999997681567,19.9999997717272,19.9999997691297,19.9999997693939,19.9999997698329,19.9999997625001,19.999999769596,19.999999769033,19.9999997722522,19.9999997711173,19.9999997703421,30.3030303030303
19.9999997727989,19.9999997725188,19.9999997684181,19.9999997702887,19.9999997707733,19.9999997688162,19.9999997686693,19.9999997690363,19.9999997705637,19.9999997645905,19.9999997698763,19.9999997670417,19.9999997666372,19.9999997716863,19.9999997694425,19.9999997720383,19.9999997695183,19.9999997712921,19.9999997720637,19.9999997649997,19.9999997698237,19.9999997691761,19.9999997733836,19.9999997710027,19.9999997713745,32.3232323232323
19.9999997709375,19.9999997702697,19.999999768801,19.999999768827,19.9999997697232,19.9999997686677,19.9999997683998,19.9999997685533,19.9999997692305,19.9999997638213,19.9999997686982,19.999999764231,19.9999997646791,19.9999997690334,19.9999997682623,19.9999997706615,19.9999997686074,19.999999769256,19.9999997696306,19.9999997640088,19.9999997683087,19.9999997682124,19.9999997699825,19.9999997693346,19.9999997688509,34.3434343434343
19.9999997702326,19.9999997701185,19.9999997697092,19.9999997696113,19.9999997699242,19.9999997696677,19.9999997693445,19.9999997696602,19.9999997699344,19.9999997655729,19.9999997697348,19.9999997659555,19.9999997659713,19.999999769932,19.9999997694453,19.9999997709435,19.9999997695969,19.9999997701171,19.9999997704753,19.9999997660239,19.9999997696908,19.9999997694714,19.9999997704901,19.999999769949,19.9999997699779,36.3636363636364
19.9999997701738,19.9999997699993,19.9999997704208,19.9999997703089,19.9999997703284,19.9999997702723,19.9999997694641,19.9999997699877,19.9999997698581,19.9999997670222,19.9999997700461,19.9999997667458,19.9999997664585,19.99999977001,19.9999997697189,19.9999997705467,19.9999997700231,19.9999997700505,19.9999997701394,19.999999766399,19.9999997700263,19.9999997701341,19.99999976994,19.9999997697448,19.9999997699635,38.3838383838384
19.9999997696496,19.9999997692081,19.9999997708883,19.9999997699078,19.9999997704825,19.9999997705607,19.9999997696657,19.9999997696198,19.9999997695814,19.9999997682763,19.999999770188,19.9999997667148,19.9999997664536,19.9999997695852,19.9999997699026,19.9999997701411,19.9999997702036,19.9999997686947,19.9999997687421,19.999999765721,19.9999997701472,19.9999997707606,19.9999997692179,19.9999997687601,19.999999769713,40.4040404040404
19.9999997713935,19.9999997703531,19.99999977265,19.9999997716238,19.999999772,19.9999997723734,19.9999997712061,19.9999997708099,19.9999997708224,19.9999997708722,19.9999997716481,19.9999997695402,19.9999997682974,19.999999770407,19.999999771555,19.9999997711619,19.9999997720167,19.9999997696469,19.9999997704066,19.9999997675643,19.999999771696,19.9999997727543,19.9999997698359,19.9999997699161,19.9999997706283,42.4242424242424
19.9999997705504,19.9999997687929,19.999999772635,19.9999997702588,19.9999997710213,19.9999997719927,19.999999771054,19.9999997697239,19.9999997693484,19.999999771095,19.9999997707018,19.9999997692578,19.999999767738,19.9999997684699,19.9999997709065,19.9999997703881,19.9999997717089,19.9999997679498,19.9999997675771,19.9999997678606,19.9999997705586,19.9999997723286,19.9999997674542,19.9999997675908,19.9999997685901,44.4444444444444
19.9999997707262,19.9999997689563,19.9999997737356,19.9999997714469,19.9999997715138,19.9999997729453,19.9999997719444,19.9999997702834,19.9999997684252,19.9999997732929,19.9999997716034,19.9999997687256,19.9999997687681,19.9999997685589,19.9999997715083,19.9999997721313,19.9999997742037,19.9999997682858,19.9999997662902,19.9999997695298,19.9999997710336,19.9999997744327,19.9999997661426,19.9999997672592,19.999999768415,46.4646464646465
19.9999997713787,19.999999769329,19.9999997764161,19.9999997744949,19.9999997740021,19.999999775336,19.9999997740472,19.9999997714623,19.9999997680364,19.9999997751299,19.9999997736854,19.9999997680181,19.9999997707979,19.9999997702422,19.9999997733478,19.9999997791017,19.9999997827998,19.9999997695097,19.9999997668812,19.9999997703807,19.9999997727027,19.9999997810689,19.9999997675546,19.9999997683484,19.9999997709965,48.4848484848485
19.9999997717469,19.9999997694937,19.999999780371,19.999999776839,19.9999997779342,19.9999997786325,19.9999997748239,19.9999997724883,19.9999997673946,19.9999997750829,19.9999997747247,19.9999997694336,19.9999997706407,19.9999997702364,19.9999997726512,19.9999997951575,19.9999998024737,19.9999997716813,19.9999997699937,19.9999997702442,19.9999997727267,19.9999997956063,19.9999997671128,19.9999997686251,19.9999997700214,50.5050505050505
19.999999770058,19.9999997681626,19.9999997842898,19.9999997730195,19.9999997857782,19.9999997829727,19.9999997727829,19.9999997736214,19.9999997667381,19.9999997707726,19.999999774643,19.9999997693639,19.9999997675404,19.9999997671149,19.9999997694771,19.9999998205206,19.999999834593,19.9999997697488,19.9999997699649,19.9999997672486,19.9999997713719,19.9999998221358,19.9999997644659,19.9999997687036,19.9999997662319,52.5252525252525
19.999999768251,19.9999997664862,19.9999997947763,19.9999997698365,19.9999998096161,19.9999997978152,19.9999997738402,19.9999997822842,19.9999997693947,19.9999997694784,19.9999997819809,19.9999997659,19.9999997648426,19.9999997649398,19.9999997690628,19.9999998692254,19.9999998987367,19.9999997665064,19.9999997662928,19.9999997656437,19.9999997764923,19.9999998834017,19.9999997633444,19.9999997769888,19.9999997641753,54.5454545454545
19.99999976768,19.9999997641356,19.9999998118242,19.9999997690981,19.9999998562055,19.9999998278101,19.9999997794974,19.9999998051487,19.999999776943,19.9999997724016,19.9999998014482,19.999999764538,19.9999997623481,19.9999997623753,19.9999997715056,19.9999999405012,19.9999999989474,19.9999997668895,19.999999766163,19.9999997666367,19.9999997916155,19.9999999999409,19.9999997614318,19.9999998012873,19.9999997586443,56.5656565656566
19.999999766014,19.9999997584726,19.9999998270963,19.9999997677734,19.9999999136147,19.9999998656252,19.999999789158,19.9999998420853,19.9999997908294,19.9999997806855,19.9999998320009,19.9999997612015,19.9999997571,19.9999997559342,19.9999997779065,20.0000000011598,20.0000001076501,19.9999997678484,19.9999997641152,19.9999997682582,19.9999998172088,20.0000003142809,19.9999997518651,19.9999998436393,19.9999997453772,58.5858585858586
19.9999997654907,19.9999997567812,19.9999998161935,19.9999997675538,19.9999999057508,19.9999998601411,19.9999997905966,19.9999998471688,19.999999796123,19.9999997837148,19.9999998352762,19.9999997583739,19.9999997541861,19.9999997551729,19.9999997819002,19.999999959062,20.0000000545932,19.9999997698775,19.9999997642295,19.9999997687224,19.9999998224223,20.0000001385647,19.9999997479031,19.999999851508,19.9999997417674,60.6060606060606
19.9999997807436,19.9999997903631,19.9999997236592,19.9999997455671,19.999999619952,19.9999996516278,19.9999997089978,19.9999996002309,19.9999996669189,19.9999996278704,19.9999996264666,19.9999997641411,19.9999997544038,19.9999997660027,19.9999996920486,19.999999648482,19.9999996166263,19.9999996846551,19.9999997335749,19.9999996619616,19.9999996229389,20.0000000026977,19.9999998298941,19.9999995676448,19.9999998190547,62.6262626262626
19.9999998551459,19.9999998904333,19.999999436765,19.9999994583153,19.9999987473626,19.9999989369045,19.9999992935411,19.9999986719601,19.999998958382,19.9999984955267,19.9999987753018,19.9999996425477,19.9999995634426,19.9999996214931,19.9999991022341,19.9999988262947,19.9999985940041,19.999998705439,19.9999992551836,19.9999984503784,19.9999987159009,19.9999984340741,20.0000001696329,19.9999984556015,20.0000000656563,64.6464646464647
20.0000000587469,19.9999998186982,19.9999986626509,19.9999977779363,19.9999964821049,19.999996975068,19.9999978325958,19.9999959586269,19.9999965285062,19.9999954174649,19.9999961694427,19.9999979108628,19.9999979447656,19.9999983936491,19.9999966808378,19.9999966273771,19.9999958997043,19.999995406088,19.999995723771,19.9999953404174,19.9999958061271,19.9999953190014,20.0000007095785,19.9999953306745,20.0000002669255,66.6666666666667
20.0000007066426,19.9999986472817,19.999996398112,19.9999918983086,19.999991750374,19.999992215158,19.9999930305852,19.9999904844856,19.999990974915,19.999989497176,19.999990880584,19.9999898231702,19.9999910533809,19.9999936245335,19.9999901378332,19.9999916363425,19.9999908100703,19.9999894949754,19.9999896404352,19.9999893360474,19.9999899522989,19.9999894153928,20.0000022437943,19.9999896360068,20.0000010407281,68.6868686868687
19.9890532357626,19.9890141645999,19.9890188683919,19.9890101989633,19.9890122648326,19.9890112932928,19.9890111961784,19.9890100126999,19.9890104949831,19.9890092303513,19.9890104639381,19.9890093962916,19.9890094616344,19.9890092073039,19.9890094264014,19.9890102202641,19.9890104316915,19.9890097772337,19.9890102740579,19.9890087415019,19.9890099396444,19.9890167125647,19.9890091553233,19.9890101061651,19.989009558399,70.7070707070707
20.0759397490067,20.0759593319806,20.0759618631306,20.0759645058767,20.0759647374334,20.0759639925246,20.0759648161904,20.0759658676902,20.0759663811167,20.0759670330053,20.0759664623646,20.0759670363078,20.0759659956205,20.0759636240194,20.0759663804763,20.0759659887867,20.0759666399715,20.0759668285315,20.0759670704241,20.075967401831,20.0759670644825,20.0759658932563,20.075957150905,20.0759664741382,20.0759561296352,72.7272727272727
20.1662725206335,20.1662955781024,20.1662975338766,20.1663001182493,20.1663005892763,20.1663006921365,20.1663008568887,20.1663018616394,20.1663017973922,20.1663027300494,20.1663021106816,20.1663025860531,20.1663020102939,20.1663012862141,20.1663021974097,20.1663016755607,20.1663020895057,20.1663029940451,20.1663030161497,20.1663031376312,20.1663027750318,20.1663024228008,20.1662997854639,20.166302761808,20.1663007089865,74.7474747474748
20.1446938530511,20.1447140532023,20.1447153037481,20.1447184151675,20.1447182274187,20.1447188282075,20.1447192062409,20.1447198615645,20.1447197952344,20.144720632375,20.1447201268585,20.1447206463476,20.1447204982766,20.1447203264293,20.1447204496394,20.1447200534848,20.1447202148014,20.1447209652367,20.1447207638149,20.144721142341,20.1447205163767,20.1447208423535,20.1447195189205,20.1447206459017,20.1447204626652,76.7676767676768
20.0556463780393,20.0556616256974,20.0556585972471,20.055665161333,20.0556638018136,20.0556645778154,20.0556646298999,20.0556658562405,20.0556659043426,20.055666746101,20.0556663029444,20.0556670796667,20.0556669186623,20.0556668617927,20.0556664298526,20.0556661101009,20.0556663472757,20.0556673498301,20.0556669916997,20.0556673381071,20.0556662443469,20.0556664344446,20.0556662716703,20.0556670113757,20.0556670531453,78.7878787878788
19.9251308433409,19.925114852763,19.9251118825981,19.9251096091793,19.9251094240252,19.9251089641218,19.9251080170012,19.9251082630457,19.92510770012,19.9251078231923,19.9251083758971,19.9251072649723,19.9251072320204,19.9251073283382,19.9251071909885,19.9251082975238,19.9251081019919,19.9251075241605,19.9251071356448,19.9251080141233,19.9251072587515,19.9251086601113,19.9251072606473,19.9251073929024,19.9251070812178,80.8080808080808
19.7849947653621,19.7849772226293,19.7849750576323,19.7849724750003,19.7849735941442,19.784972131175,19.7849717089232,19.7849720826136,19.7849710652956,19.7849729859206,19.7849736928022,19.7849716339557,19.7849706552235,19.784971259259,19.7849706509315,19.7849734731043,19.7849730012677,19.7849711746749,19.7849710256045,19.7849719634184,19.7849705845638,19.784973656675,19.7849711396428,19.7849705715994,19.7849704653878,82.8282828282828
19.8390593497407,19.8390400017939,19.8390379944224,19.8390389755292,19.8390405753769,19.8390353674566,19.8390333553711,19.839036311525,19.8390326690699,19.8390384653848,19.8390366510183,19.8390370812945,19.8390351666374,19.8390365162862,19.8390344974471,19.8390399982806,19.8390402169828,19.8390348254738,19.8390350023002,19.8390352244911,19.8390337572665,19.839039320171,19.839037441689,19.8390354461207,19.8390354302181,84.8484848484848
19.9435416669037,19.9435331553061,19.9434977393848,19.94347062676,19.9435157773668,19.9434942994744,19.9434719188152,19.9434947214397,19.9434729294924,19.9434866807947,19.943473292891,19.9434977144291,19.9434949265235,19.9435033194223,19.9434831865642,19.9434959799238,19.9435069154091,19.9434687773038,19.9434749838651,19.9434705366584,19.9434762547745,19.9434920242149,19.9435167102057,19.943491228613,19.9434865599068,86.8686868686869
19.9999992194862,19.9999981841366,19.999999592433,19.9999992598641,19.9999994921639,19.9999992548731,19.999999016926,19.9999991701834,19.9999986306449,19.9999992244049,19.9999984788723,19.9999971568433,19.9999975499678,19.9999973697825,19.9999980075799,19.9999988240346,19.9999990413389,19.9999984081092,19.9999978380547,19.9999984912493,19.9999980220653,19.9999988691902,19.9999971495294,19.9999993045216,19.9999971153063,88.8888888888889
19.9999975768338,19.9999953469763,19.9999984816281,19.999995082972,19.9999978565952,19.9999968998496,19.9999964595001,19.9999960499684,19.99999496671,19.9999944931109,19.9999951224927,19.9999916473921,19.9999920793232,19.9999918710791,19.9999939360395,19.9999961193149,19.999996357518,19.9999928116829,19.9999920053161,19.9999931184066,19.9999941465328,19.9999959445541,19.999991624368,19.9999956060656,19.9999915876388,90.9090909090909
19.99998287948,19.9999725534529,19.9999791265897,19.9999699124028,19.9999748024752,19.9999718604405,19.999970768723,19.9999712662245,19.9999702144981,19.9999702432451,19.9999709016858,19.9999689724658,19.9999691024469,19.9999690569587,19.9999696905966,19.9999724827895,19.9999737542057,19.9999701702733,19.9999694469104,19.9999699663271,19.9999706723219,19.9999719686446,19.9999689640027,19.9999731261727,19.9999691188913,92.9292929292929
20.0056307898898,20.0056455040927,20.0056604978218,20.0056591689915,20.0056640784831,20.0056631464962,20.0056644267238,20.0056654752881,20.0056651689917,20.0056662824164,20.0056658729502,20.0056660881229,20.0056655571013,20.0056641834729,20.0056658447788,20.0056661284911,20.0056658187716,20.0056647849423,20.0056648512634,20.0056664365626,20.0056661422012,20.0056666225119,20.0056623797073,20.0056645760796,20.0056615505961,94.9494949494949
20.0280212132104,20.0280380147894,20.0280401024784,20.0280427581698,20.0280428008168,20.0280427427464,20.0280432248864,20.0280439301024,20.0280437138943,20.0280446997565,20.028043970928,20.028044855958,20.0280444291151,20.0280439440696,20.0280440542639,20.0280443897137,20.0280446997141,20.0280451130858,20.0280452242414,20.0280452106495,20.0280445402088,20.028045108317,20.0280441975533,20.0280449869618,20.0280440334244,96.969696969697
20.0451871231039,20.0452058566201,20.0452080579539,20.04521042626,20.0452105457122,20.045211023012,20.0452116736705,20.0452119754265,20.0452119940067,20.0452126442895,20.0452119381269,20.0452128280457,20.0452126218589,20.0452125071678,20.0452123993317,20.0452122419803,20.0452125354502,20.045213006609,20.0452131281312,20.0452131014152,20.0452123936612,20.0452130285727,20.045212716629,20.0452127671908,20.0452126373594,98.989898989899
20.1041589278844,20.1041806526616,20.1041827764456,20.1041851796481,20.1041853216886,20.1041859432395,20.1041867362462,20.1041868804584,20.1041870633207,20.1041875499101,20.1041870324707,20.1041877029187,20.1041876365196,20.1041875592146,20.1041875298081,20.1041871624281,20.1041872948047,20.1041877625139,20.1041879251845,20.1041879516829,20.1041873665011,20.1041878032182,20.1041877609582,20.1041873081554,20.1041876779856,101.010101010101
20.1280335655262,20.1280542544598,20.1280553985897,20.1280584878612,20.1280582414595,20.1280589317608,20.1280597433127,20.1280599310625,20.1280602004426,20.1280606567681,20.1280602496833,20.1280608833205,20.1280608292615,20.1280607328168,20.1280607102526,20.1280602445118,20.1280603137381,20.1280609237499,20.1280610913614,20.1280610580049,20.1280606308944,20.1280607433883,20.1280610127346,20.1280603902911,20.1280608927776,103.030303030303
20.0545051569104,20.0545152833564,20.0545128078467,20.0545187846265,20.0545172397418,20.0545178909952,20.0545182571688,20.0545192195488,20.054519698826,20.0545202484262,20.0545198227276,20.054520777761,20.0545205904467,20.0545205567061,20.0545202536947,20.0545194930285,20.0545197901934,20.0545209102737,20.0545210460574,20.0545207798522,20.0545205260023,20.0545197938643,20.0545209795736,20.0545206887333,20.0545208232035,105.050505050505
19.9043966987372,19.9043775943596,19.9043745215215,19.9043723128001,19.9043719530457,19.9043716641963,19.9043710128403,19.9043707790956,19.9043706982994,19.9043701582884,19.9043705262193,19.9043701858202,19.9043700945058,19.9043702453499,19.9043701327684,19.9043703031038,19.9043702022895,19.9043697811647,19.9043698691669,19.9043695886283,19.9043702644289,19.9043697438071,19.9043700963294,19.904369937999,19.9043698861513,107.070707070707
19.8459989766648,19.8459768692781,19.8459742547929,19.845971857761,19.8459715608204,19.8459712371783,19.8459706040808,19.8459703121508,19.8459703232138,19.8459696880782,19.8459700968027,19.8459698234353,19.8459696208305,19.8459698803897,19.8459697266723,19.8459699477093,19.8459698580477,19.8459693825793,19.845969834175,19.8459693796091,19.8459699588798,19.8459698106625,19.8459700691167,19.8459696176935,19.8459695242076,109.090909090909
19.8160094766794,19.8159878249178,19.8159853505184,19.8159829180529,19.8159827608632,19.8159823176382,19.8159819567606,19.8159814718701,19.8159817041921,19.8159811811277,19.8159818153013,19.8159814365315,19.8159807415507,19.8159812995933,19.815980908185,19.8159817105359,19.815981610773,19.8159805966164,19.8159816627818,19.8159811411302,19.8159811140862,19.8159820606003,19.8159816094492,19.8159807228809,19.8159807003386,111.111111111111
19.8037965340168,19.8037752464631,19.8037733262361,19.8037716663978,19.8037724354171,19.8037701676876,19.8037698726986,19.80377002354,19.8037690716013,19.8037715141938,19.8037715721325,19.8037705349651,19.8037690052448,19.8037699805297,19.8037689393714,19.80377216519,19.8037722388954,19.8037691094662,19.8037703650591,19.8037703208679,19.8037690328047,19.8037722003849,19.8037705353749,19.8037691702366,19.8037692331228,113.131313131313
19.8614973383137,19.8614854885479,19.8614871100994,19.8614797060937,19.8614867753695,19.8614801846341,19.8614736002031,19.8614799208046,19.8614738493967,19.8614839466711,19.8614773591483,19.861479604457,19.8614770256597,19.8614787151947,19.8614754834409,19.8614863092197,19.8614889038696,19.8614722609667,19.8614762945368,19.8614755286214,19.8614744439259,19.861483833506,19.8614795367311,19.8614801948176,19.86147668331,115.151515151515
19.987260725788,19.9870783963162,19.9871763640448,19.9870365239486,19.9871536025363,19.9871151029782,19.9870484626372,19.9870719269556,19.9870343121393,19.9870385460638,19.9870334404018,19.9870856365634,19.9870929053165,19.987104835327,19.9870575946772,19.9870586845148,19.9870363564653,19.9870313787594,19.9870457887434,19.9870315487808,19.9870435440701,19.9870394906691,19.9871528310976,19.9870328792781,19.9871784730898,117.171717171717
20.0000042163762,20.0000124859686,20.0000012178995,20.000009690186,20.000000966523,20.0000034441695,20.0000056413854,20.0000048776347,20.0000097544013,20.0000090266367,20.0000095267608,20.0000183930806,20.0000176475437,20.0000179298668,20.0000119263177,20.0000052319822,20.0000041517391,20.0000152707753,20.0000177277394,20.0000135635924,20.000012287566,20.0000037360835,20.0000183043541,20.000007956238,20.0000182452633,119.191919191919
19.9999981464784,20.0000010250779,19.9999989530014,20.000000437425,19.9999975014108,19.9999976938066,19.9999991847587,19.9999966727315,20.0000005785044,19.9999977887248,19.9999997416917,20.0000052278909,20.0000050761545,20.0000050354596,20.0000013618051,19.9999972400331,19.9999965134672,20.0000013451358,20.0000049554394,20.0000004472377,20.0000007361505,19.9999962746353,20.0000050848658,19.9999947747968,20.0000050525719,121.212121212121
19.9991168689939,19.998966055568,19.9989395996507,19.9989603122145,19.9989374230093,19.9989370249426,19.9989367101128,19.9989362946674,19.9989362272944,19.9989355889426,19.998935878059,19.9989456919241,19.9989394203363,19.9989412890089,19.9989355333872,19.9989361886869,19.9989361382265,19.9989352018539,19.9989360961644,19.9989351261962,19.9989354654589,19.998935741804,19.9989483928366,19.9989356141811,19.9989423456651,123.232323232323
19.9995761006455,19.9993731245806,19.9992750543815,19.9992768312902,19.9992288826893,19.9992274735762,19.9992265904753,19.9992260215424,19.9992261017378,19.9992254986872,19.9992257113964,19.999244519764,19.9992272291846,19.9992270402956,19.9992254478619,19.9992259063341,19.9992257419185,19.9992257828055,19.9992284865569,19.9992250482061,19.9992253427302,19.9992255434746,19.9992302066858,19.9992251930457,19.9992269063596,125.252525252525
20.0000023533721,20.0000060070258,20.0000034189795,20.0000109879468,20.0000058128518,20.0000058324026,20.0000045700273,20.0000073889733,20.0000087571843,20.000010711348,20.000007643445,20.0000143046816,20.000013355582,20.0000132592129,20.000008222701,20.0000029898668,20.0000038964566,20.0000141330412,20.0000144211774,20.000012333028,20.0000091199811,20.0000030335441,20.0000143427082,20.0000105666044,20.0000139968837,127.272727272727
20.0000006131655,20.0000018206215,20.0000012128955,20.0000029652949,20.0000023869344,20.0000023833377,20.0000017780574,20.0000029825228,20.0000033411641,20.0000037383276,20.0000031791298,20.0000048506555,20.0000042440763,20.0000044058784,20.0000033074116,20.0000013789315,20.0000019286217,20.0000049179835,20.0000049916595,20.0000041480034,20.0000037626853,20.0000015134862,20.0000050944854,20.000004157413,20.0000048233984,129.292929292929
19.9999999778673,20.000000293816,20.0000002828354,20.0000004340245,20.0000007373669,20.0000007267299,20.0000004660467,20.0000009019722,20.0000009774751,20.0000009299148,20.0000010066672,20.0000002636916,20.000000809322,20.000001113398,20.0000009873765,20.0000003949394,20.0000006275602,20.0000008015476,20.0000004416414,20.0000008816203,20.000001213128,20.0000004236548,20.0000012793285,20.0000012540134,20.000001254611,131.313131313131
19.9999998223423,19.9999998891905,19.9999999974963,19.9999998758938,20.0000001532082,20.0000001574043,20.00000003458,20.0000001631044,20.0000001418308,20.0000000133647,20.0000002364526,19.9999997828863,19.9999999116823,20.0000000097418,20.000000164526,20.0000000801884,20.0000001816767,19.9999998684704,19.9999997973059,19.9999999370094,20.0000003539455,20.0000000516122,19.9999999013439,20.0000002870618,20.0000000128072,133.333333333333
19.9999997793808,19.9999997895579,19.9999998404614,19.999999782024,19.9999998707404,19.999999873195,19.9999998372763,19.9999998581985,19.9999998436761,19.9999998017244,19.9999998803253,19.9999997655723,19.9999997815456,19.9999998014067,19.9999998511095,19.9999998793345,19.9999999058559,19.9999997759125,19.9999997680004,19.9999997849106,19.9999998903091,19.9999998545484,19.9999997819342,19.9999998617082,19.9999997989564,135.353535353535
19.9999997713541,19.9999997721099,19.9999997794379,19.9999997712421,19.9999997823724,19.9999997829096,19.9999997782436,19.999999780249,19.9999997779827,19.9999997697048,19.9999997829659,19.9999997663783,19.9999997675249,19.9999997725778,19.9999997789097,19.9999997858733,19.9999997881724,19.9999997701359,19.9999997699313,19.9999997680667,19.9999997835901,19.9999997814004,19.999999770637,19.9999997793753,19.9999997720878,137.373737373737
19.9999997698323,19.9999997697444,19.9999997647298,19.999999770585,19.9999997655119,19.9999997655842,19.9999997680638,19.999999768337,19.9999997691038,19.9999997682247,19.9999997670902,19.9999997672681,19.999999767371,19.9999997704179,19.999999769314,19.9999997588953,19.999999757462,19.9999997703461,19.9999997705326,19.9999997680918,19.9999997674176,19.9999997650236,19.9999997700496,19.9999997682342,19.9999997704388,139.393939393939
19.9999997695932,19.9999997696884,19.9999997651921,19.9999997712715,19.9999997663753,19.9999997666008,19.9999997687913,19.9999997693201,19.9999997692137,19.9999997700619,19.999999768032,19.9999997682648,19.9999997681991,19.999999770862,19.9999997703777,19.9999997573745,19.9999997573376,19.9999997704807,19.9999997713893,19.9999997694436,19.9999997684433,19.9999997661292,19.9999997698642,19.9999997686726,19.9999997708552,141.414141414141
19.9999997703428,19.9999997702518,19.9999997691895,19.9999997725861,19.9999997696714,19.9999997704929,19.9999997709788,19.9999997715473,19.9999997701865,19.999999772324,19.9999997710796,19.9999997699936,19.9999997688043,19.9999997717379,19.9999997725891,19.9999997624011,19.9999997642085,19.9999997714031,19.9999997727296,19.9999997709471,19.9999997711179,19.9999997708386,19.9999997706478,19.9999997702226,19.9999997716308,143.434343434343
19.99999976902,19.9999997686382,19.9999997715925,19.9999997722256,19.9999997704123,19.9999997722964,19.9999997721221,19.9999997717347,19.9999997694883,19.9999997731967,19.9999997723547,19.9999997680842,19.9999997678448,19.9999997706836,19.9999997731172,19.9999997661318,19.9999997686995,19.9999997693323,19.9999997701315,19.9999997699293,19.9999997716235,19.9999997734411,19.9999997698154,19.99999976917,19.9999997703367,145.454545454545
19.9999997700703,19.999999769349,19.9999997740316,19.999999775153,19.9999997718125,19.9999997746037,19.9999997739859,19.999999772928,19.9999997705784,19.9999997772683,19.9999997742903,19.9999997697025,19.9999997708669,19.9999997721365,19.9999997742841,19.9999997693354,19.9999997726573,19.9999997720985,19.9999997715461,19.9999997723455,19.9999997733077,19.9999997763167,19.9999997705217,19.9999997710465,19.9999997718124,147.474747474747
19.9999997699635,19.9999997693865,19.9999997755219,19.999999774767,19.9999997725291,19.9999997756668,19.9999997750641,19.9999997733124,19.9999997704705,19.999999779377,19.9999997748116,19.9999997715721,19.9999997733328,19.9999997728472,19.9999997740985,19.9999997705517,19.999999774477,19.9999997731044,19.9999997723664,19.9999997739585,19.9999997739687,19.999999777432,19.9999997700001,19.9999997713051,19.9999997734469,149.49494949495
19.9999997703138,19.9999997692415,19.9999997753136,19.9999997727024,19.9999997723681,19.9999997750724,19.9999997745133,19.9999997731426,19.9999997700145,19.999999776808,19.9999997739844,19.9999997711557,19.9999997722849,19.99999977167,19.9999997735327,19.9999997709212,19.9999997741528,19.9999997708594,19.9999997710479,19.9999997734907,19.9999997733844,19.9999997760701,19.9999997686475,19.9999997704207,19.9999997726661,151.515151515152
19.999999770062,19.9999997688785,19.9999997742526,19.9999997717622,19.9999997710797,19.9999997736957,19.9999997732707,19.9999997721795,19.9999997695885,19.9999997728362,19.9999997727823,19.9999997690325,19.9999997692836,19.9999997703516,19.9999997733395,19.9999997707194,19.999999772917,19.9999997686404,19.9999997690772,19.9999997708299,19.9999997723277,19.9999997743012,19.9999997682434,19.9999997693686,19.9999997706451,153.535353535354
19.9999997704467,19.9999997693024,19.9999997730035,19.9999997710163,19.9999997703294,19.9999997724012,19.9999997723772,19.9999997715777,19.9999997692483,19.9999997703711,19.9999997717945,19.9999997678659,19.9999997681386,19.9999997703831,19.9999997731553,19.9999997705024,19.9999997717843,19.9999997692557,19.9999997683806,19.9999997685286,19.9999997716188,19.9999997730127,19.9999997696899,19.9999997690185,19.999999770322,155.555555555556
19.9999997704419,19.9999997694243,19.9999997718399,19.9999997708232,19.9999997702641,19.9999997712505,19.9999997716636,19.999999770711,19.9999997690638,19.9999997686791,19.9999997707536,19.9999997659897,19.9999997672016,19.9999997699593,19.9999997721285,19.99999977021,19.9999997706358,19.9999997691865,19.9999997681585,19.9999997667073,19.9999997707199,19.9999997715736,19.9999997698319,19.9999997688815,19.9999997704757,157.575757575758
19.9999997700354,19.999999768992,19.9999997702913,19.9999997700597,19.9999997697305,19.9999997697432,19.9999997707958,19.9999997692254,19.9999997685379,19.9999997664872,19.9999997693586,19.9999997649892,19.9999997659079,19.9999997689952,19.9999997707427,19.9999997695346,19.9999997690086,19.9999997681379,19.9999997679446,19.9999997653843,19.9999997693556,19.9999997696113,19.9999997690004,19.9999997681972,19.9999997698046,159.59595959596
19.999999770233,19.9999997689482,19.9999997692682,19.9999997694296,19.9999997693634,19.9999997687558,19.9999997700292,19.9999997683649,19.9999997681358,19.9999997645283,19.9999997684305,19.999999764131,19.9999997644706,19.9999997682034,19.9999997695558,19.9999997692381,19.9999997680099,19.9999997675428,19.9999997675073,19.999999764003,19.9999997683217,19.9999997681432,19.9999997685336,19.9999997679269,19.9999997689522,161.616161616162
19.9999997699535,19.9999997687802,19.9999997680366,19.9999997684271,19.9999997685803,19.9999997676987,19.9999997691814,19.9999997675607,19.9999997675748,19.9999997628247,19.9999997675691,19.9999997633015,19.9999997635119,19.9999997678701,19.9999997685559,19.9999997690009,19.9999997670191,19.9999997674669,19.9999997675284,19.9999997627271,19.9999997674852,19.9999997666392,19.9999997686866,19.9999997675188,19.9999997684549,163.636363636364
19.9999997705456,19.9999997693675,19.9999997676812,19.9999997683941,19.9999997689479,19.9999997675764,19.9999997690583,19.9999997678195,19.9999997678523,19.9999997616763,19.9999997675721,19.999999762841,19.9999997632056,19.9999997685469,19.9999997684715,19.9999997699151,19.9999997673078,19.9999997681467,19.9999997680181,19.9999997620006,19.9999997677572,19.9999997662737,19.9999997696728,19.9999997684286,19.9999997690595,165.656565656566
19.9999997694048,19.999999768416,19.9999997663699,19.9999997672795,19.9999997681364,19.9999997663548,19.9999997680235,19.9999997671875,19.9999997671666,19.9999997587134,19.9999997664147,19.999999760469,19.9999997612094,19.9999997674356,19.9999997669462,19.9999997703083,19.9999997670151,19.9999997672662,19.9999997665211,19.9999997600953,19.9999997668371,19.9999997654771,19.999999768789,19.9999997684927,19.9999997677769,167.676767676768
19.9999997690873,19.9999997684775,19.9999997662206,19.999999766423,19.9999997687643,19.9999997663343,19.9999997680743,19.9999997677134,19.9999997683351,19.9999997570835,19.9999997666442,19.999999759768,19.9999997608918,19.9999997671462,19.9999997666224,19.9999997730675,19.9999997694469,19.9999997687384,19.9999997665924,19.9999997602926,19.9999997674521,19.9999997673603,19.9999997686903,19.9999997708911,19.9999997677694,169.69696969697
19.9999997683356,19.9999997694486,19.999999768169,19.9999997665102,19.999999772422,19.9999997689125,19.9999997695721,19.9999997702408,19.9999997723626,19.9999997586754,19.9999997692846,19.9999997625184,19.999999765046,19.9999997710535,19.999999769594,19.9999997807111,19.9999997774706,19.9999997745961,19.9999997717997,19.9999997658422,19.99999977067,19.9999997744136,19.9999997732172,19.9999997772792,19.9999997720819,171.717171717172
19.9999997685603,19.9999997704986,19.9999997744727,19.9999997685521,19.9999997826784,19.999999776389,19.9999997710412,19.9999997746438,19.9999997769813,19.9999997616855,19.9999997726458,19.9999997707618,19.9999997708488,19.9999997756753,19.9999997717928,19.9999997981584,19.9999997966186,19.9999997884349,19.9999997866412,19.9999997762001,19.9999997728639,19.9999997903056,19.9999997804739,19.9999997828474,19.9999997755138,173.737373737374
19.9999997708609,19.9999997722298,19.9999997905207,19.9999997695807,19.9999998077793,19.9999997968501,19.9999997768679,19.9999997855333,19.9999997818052,19.999999761552,19.9999997809627,19.9999997781418,19.9999997705267,19.9999997723937,19.999999772804,19.9999998364957,19.9999998404543,19.999999792031,19.999999796162,19.9999997781591,19.9999997754046,19.999999826027,19.9999997764925,19.9999997773776,19.9999997684853,175.757575757576
19.9999997765315,19.9999997792649,19.9999998193347,19.9999997701004,19.9999998586974,19.9999998424445,19.9999997990565,19.9999998188073,19.9999998013766,19.9999997656357,19.9999998127187,19.9999997647202,19.9999997703517,19.9999997754205,19.9999997937341,19.9999999022134,19.9999999179696,19.99999976968,19.9999997728682,19.9999997693856,19.9999997997091,19.9999998921347,19.9999997734853,19.9999997750182,19.9999997704772,177.777777777778
19.9999997830443,19.9999997911506,19.9999998542999,19.999999774434,19.9999999383876,19.9999999136356,19.9999998326573,19.9999998788415,19.9999998374575,19.9999997713876,19.9999998642227,19.9999997386506,19.9999997543754,19.9999997707298,19.9999998266732,19.9999999886137,20.0000000250434,19.9999997247659,19.9999997291668,19.999999736474,19.999999838151,19.999999983336,19.9999997496414,19.9999997710364,19.9999997566145,179.79797979798
19.9999998080697,19.9999998336228,19.9999998973451,19.9999998210508,20.0000000526655,20.0000000231384,19.9999998975384,19.9999999984675,19.9999999318149,19.9999998302464,19.9999999682745,19.9999997309273,19.9999997658837,19.9999998076491,19.9999999162542,20.0000001008487,20.000000177113,19.9999996901891,19.9999996906333,19.9999997263628,19.999999937994,20.0000001129174,19.9999997473492,19.999999823,19.9999997747927,181.818181818182
19.9999998419671,19.9999998995966,19.9999999169765,19.9999999194819,20.0000001338171,20.0000001094744,19.9999999654932,20.0000001366691,20.0000000656173,19.9999999519821,20.0000000905845,19.9999997438637,19.9999998311188,19.9999999119924,20.0000000534538,20.0000001622045,20.0000002791581,19.9999996927435,19.999999655603,19.9999997746339,20.0000000866078,20.0000002439491,19.9999998000095,19.9999999536151,19.9999998593867,183.838383838384
19.9999998266039,19.999999878538,19.9999998535343,19.9999999244508,20.0000000007911,19.9999999884772,19.999999903068,20.000000056249,20.0000000233386,19.9999999900916,20.0000000123443,19.9999997066295,19.99999983149,19.9999999821462,20.0000000249844,19.9999999937329,20.0000000842808,19.9999996731868,19.9999996350314,19.9999997501049,20.000000013497,20.0000000690258,19.9999997576228,20.0000000009968,19.9999998838694,185.858585858586
19.9999996413884,19.9999994604859,19.9999995559972,19.9999991446062,19.9999993104149,19.9999992737195,19.9999993270689,19.9999991000267,19.999999069088,19.9999989455726,19.9999991171456,19.9999988457158,19.9999989293575,19.9999989365134,19.9999990035414,19.9999991473154,19.9999990558826,19.9999989347882,19.9999989371751,19.9999989254253,19.9999990076544,19.9999990500225,19.9999989300984,19.9999989537516,19.9999989357174,187.878787878788
19.9999985887798,19.9999945088467,19.9999954518936,19.9999921194362,19.9999923568072,19.9999922506478,19.9999922594358,19.9999921984919,19.9999922603079,19.9999921218719,19.9999925829962,19.9999919982692,19.9999921982261,19.9999921822347,19.9999922928138,19.9999925394823,19.9999924506829,19.9999920470014,19.9999920294655,19.9999920601779,19.9999925145522,19.9999925403299,19.9999920926656,19.9999923911714,19.9999922859572,189.89898989899
20.0032743377092,20.003304880977,20.0033090213368,20.0033113607992,20.0033108572666,20.0033111625647,20.003312932334,20.0033128783553,20.0033136058485,20.0033142503646,20.0033141176318,20.0033144944099,20.0033145889109,20.0033144278116,20.0033144702525,20.0033141669086,20.0033142449425,20.0033147889921,20.0033149091303,20.0033148941736,20.0033144743275,20.0033147607275,20.0033147654697,20.0033143724137,20.0033146850407,191.919191919192
20.0212958875874,20.0213124925057,20.0213133842803,20.0213169212287,20.0213159666406,20.0213166741888,20.0213171983127,20.0213175673979,20.0213179376299,20.021318463602,20.0213182474776,20.0213188875291,20.0213187702318,20.0213186605499,20.0213184614889,20.0213180285539,20.0213181867233,20.0213190599429,20.0213191671363,20.0213189764742,20.0213187231289,20.0213188918272,20.021318934829,20.021318843064,20.0213189464759,193.939393939394
20.0048787797003,20.0049009428792,20.0048953718198,20.0049045066715,20.0049004414858,20.0049035483574,20.0049027267617,20.0049044494196,20.0049049538392,20.0049053753828,20.0049052623445,20.0049061414408,20.0049058147306,20.0049058913594,20.0049053850665,20.0049046793855,20.0049051507079,20.0049063138788,20.0049063847459,20.0049059121488,20.0049058413697,20.0049054346518,20.0049061492891,20.0049061166191,20.0049061240601,195.959595959596
19.9467320302151,19.9467115726764,19.946711525096,19.9467082454837,19.9467072633753,19.94670795174,19.9467069494456,19.9467065338524,19.9467063565186,19.9467057861157,19.9467064940667,19.9467057128484,19.9467056907814,19.946705847197,19.9467058456373,19.9467063394577,19.9467062187563,19.9467055305343,19.9467054335238,19.9467052976091,19.9467059397821,19.9467057843721,19.9467054769451,19.9467057660523,19.946705583637,197.979797979798
19.9284835652485,19.9284696888865,19.9284709166624,19.9284657195882,19.9284667566888,19.9284663009657,19.9284660080266,19.9284651358907,19.9284648168164,19.9284642519832,19.9284647150812,19.9284638180287,19.9284639931949,19.9284640296309,19.9284642941492,19.9284648857953,19.928464593763,19.9284636395111,19.928463559093,19.9284636764924,19.928464120021,19.9284642406135,19.9284636923143,19.9284638597958,19.928463783604,200


==> Data/Tout.csv <==
Tout,time
-9,0
-11.8636570444448,2.02020202020202
-6.82485270928064,4.04040404040404
-8.36957212519543,6.06060606060606
-5.53937829215752,8.08080808080808
-5.56142414652177,10.1010101010101
-7.57316125363247,12.1212121212121
-6.19127131733118,14.1414141414141
-6.20824728457676,16.1616161616162
-6.19793550590487,18.1818181818182
-6.85479876391033,20.2020202020202
-7.08253534589089,22.2222222222222
-6.04932676600489,24.2424242424242
-4.34293113131281,26.2626262626263
-5.01895514186934,28.2828282828283
-2.69647219183008,30.3030303030303
-2.71978030624907,32.3232323232323
-2.66339975687976,34.3434343434343
-3.00383757256932,36.3636363636364
-3.28317276501336,38.3838383838384
-2.54865336227551,40.4040404040404
-2.63406697643261,42.4242424242424
-2.68982763918607,44.4444444444444
-2.58170439679908,46.4646464646465
-2.50205358997603,48.4848484848485
-2.83241740135844,50.5050505050505
-2.8073582273827,52.5252525252525
-2.02677259457887,54.5454545454545
-2.01528183739332,56.5656565656566
-2.30655972615807,58.5858585858586
-2.69774395947608,60.6060606060606
-3.24332217079019,62.6262626262626
-2.87375124028775,64.6464646464647
-2.59030645481287,66.6666666666667
-3.06857410164647,68.6868686868687
-4.1982621281982,70.7070707070707
-5.00327599842558,72.7272727272727
-11.038574761941,74.7474747474748
-14.9885445624533,76.7676767676768
-16.9832686953013,78.7878787878788
-19.0840259718519,80.8080808080808
-13.6683676895424,82.8282828282828
-9.93080097841314,84.8484848484848
-8.82172479687849,86.8686868686869
-8.05032345748499,88.8888888888889
-6.94264208719894,90.9090909090909
-6.01512921392833,92.9292929292929
-6.62779148477882,94.9494949494949
-13.0672675536187,96.969696969697
-10.4971700845781,98.989898989899
-10.6135656721503,101.010101010101
-13.2662414573222,103.030303030303
-18.0886010979778,105.050505050505
-17.10506104924,107.070707070707
-14.5054805463232,109.090909090909
-13.879971985105,111.111111111111
-12.7887413482597,113.131313131313
-8.97092117052109,115.151515151515
-8.31168277497113,117.171717171717
-7.54898139915207,119.191919191919
-8.14902802699147,121.212121212121
-11.0036440503024,123.232323232323
-10.990677422559,125.252525252525
-7.9636214950096,127.272727272727
-7.10478736503793,129.292929292929
-4.2989759881141,131.313131313131
-1.35316897890877,133.333333333333
-1.12838776162787,135.353535353535
-1.42929965228632,137.373737373737
-2.07686888303068,139.393939393939
-2.37093718146683,141.414141414141
-2.47663908681959,143.434343434343
-2.05839945187659,145.454545454545
-2.18412750879242,147.474747474747
-1.96124915541607,149.49494949495
-1.60434202387629,151.515151515152
-1.07302414825938,153.535353535354
-0.791853120912772,155.555555555556
-0.600754739344237,157.575757575758
-0.377200403448073,159.59595959596
-0.136951547725581,161.616161616162
0.139433733352564,163.636363636364
-0.10409976558426,165.656565656566
-0.301895876065989,167.676767676768
-0.298183094889452,169.69696969697
-0.629580214035689,171.717171717172
-1.092817615616,173.737373737374
-1.57438720936179,175.757575757576
-4.87400073733354,177.777777777778
-6.22150489159524,179.79797979798
-6.66746103082719,181.818181818182
-6.89018992489657,183.838383838384
-7.06170032368303,185.858585858586
-8.04548871325119,187.878787878788
-9.01538179857543,189.89898989899
-10.4381119513723,191.919191919192
-12.4195070163248,193.939393939394
-14.0582115302136,195.959595959596
-15.0252207969628,197.979797979798
-12.7,200


==> Data/discomforts.csv <==
unit,greedy,naive,controller,max,optimal
1,0.871504457603423,4.80492820499412,5.60426573967876,6.44095049245975,0.567622967333602
2,0.60640298784049,5.94241422980262,5.16143116095124,5.38862228784101,0.567884832116382
3,0.381719250757811,5.71522935840296,5.02355732031321,4.12192352057905,0.567903574295189
4,0.942174254389985,4.41370413338475,5.64730232670466,6.82648602552009,0.567974263620889
5,0.666543609802792,4.16488404250451,5.61279327410485,5.97121123594472,0.567942779061328
6,0.394859141048277,5.17394950025752,5.08964376551236,4.37073350318985,0.567965868128909
7,0.290626223102045,5.96426549495088,4.35359326428585,3.33442577554019,0.567993533407686
8,0.4800809345826,4.69952845392921,5.22682106376489,5.07412689424185,0.567986264927833
9,0.445613087011628,5.37532121699373,4.97519206157979,4.83193234914672,0.568006516369111
10,0.651698246502478,4.32147164969095,5.26651337021277,5.78192364998251,0.568002891250376
11,0.530693441259508,6.01072728384357,4.98789276196213,4.21701290876642,0.5680040513663
12,0.871396229974288,4.59162764472445,5.43033813929364,6.47643111493335,0.567989725557291
13,0.540719271854718,5.06922962635035,4.96289020189675,5.13553269584723,0.567994004957557
14,0.476487719674015,5.72992641383412,4.90159074759848,4.63771965624973,0.567984904076532
15,0.263393420113193,6.0172205012531,4.55624484977952,3.93112832251235,0.568002067590533
16,0.550590288969193,6.92768420942504,5.10180644083499,4.00301643953012,0.567984903196325
17,0.432515439372697,5.56296228721042,5.27696957046944,4.76771581615074,0.567987977509019
18,1.0883865902384,4.41336923938739,5.75923399110541,7.14143726724048,0.568019617827604
19,3.29365071288156,4.29136906636627,5.56117733952522,6.65343233107567,0.568013909770333
20,6.0163140357161,4.40457177571015,5.21574203771349,5.73468334206719,0.568017070695718
21,0.430042691755439,6.34703044942704,4.96474087053744,4.53790018801841,0.568008513666157
22,19.3619242226528,4.35000502405992,5.2423288822564,4.54320205012033,0.567992794502859
23,6.9054771547972,5.95635343515185,4.73583933237581,4.63009660242902,0.567964319262294
24,33.3043312213452,4.91430039633757,5.87909402560395,7.04174027668191,0.568005666898364
25,13.8071944391164,6.35225763351016,4.72100419810324,4.38413803132081,0.56796894730296


==> Data/j_costs.csv <==
tick,norm,greedy,naive,controller,max,optimal
1,1,3.74417356289449,5.26057325086011,5.17032026944657,5.19910091109558,0.567968878587646
2,2,1.71463486759021,1.08462599438037,1.05072030563536,1.07789896888174,0.113594302748844
3,inf,33.3043312213452,7.63276906312245,6.39656197623354,7.57084345295583,0.568025588517763


==> Data/j_costs_cropped.csv <==
tick,norm,greedy,naive,controller,max,optimal
1,1,3.74417356289449,5.26057325086011,5.17032026944657,5.19910091109558,0.567968878587646
2,2,1.71463486759021,1.08462599438037,1.05072030563536,1.07789896888174,0.113594302748844
3,inf,33.3043312213452,7.63276906312245,6.39656197623354,7.57084345295583,0.568025588517763

